BugSwarm: Mining and Continuously Growing a Dataset of Reproducible Failures and Fixes

Fault-detection, localization, and repair methods are vital to software quality; but it is difficult to evaluate their generality, applicability, and current effectiveness. Large, diverse, realistic datasets of durably-reproducible faults and fixes are vital to good experimental evaluation of approaches to software quality, but they are difficult and expensive to assemble and keep current. Modern continuous-integration (CI) approaches, like Travis-CI, which are widely used, fully configurable, and executed within custom-built containers, promise a path toward much larger defect datasets. If we can identify and archive failing and subsequent passing runs, the containers will provide a substantial assurance of durable future reproducibility of build and test. Several obstacles, however, must be overcome to make this a practical reality. We describe BugSwarm, a toolset that navigates these obstacles to enable the creation of a scalable, diverse, realistic, continuously growing set of durably reproducible failing and passing versions of real-world, open-source systems. The BugSwarm toolkit has already gathered 3,091 fail-pass pairs, in Java and Python, all packaged within fully reproducible containers. Furthermore, the toolkit can be run periodically to detect fail-pass activities, thus growing the dataset continually.

==> figures/data/cumulative_unfiltered.tsv <==
x	y	label
1	185	j
2	181	j
3	179	j
4	175	j
5	171	j
6	171	j
7	170	j
8	169	j
9	164	j
10	161	j
11	159	j
12	156	j
13	151	j
14	150	j
15	147	j
16	144	j
17	141	j
18	138	j
19	135	j
20	135	j
21	132	j
22	129	j
23	127	j
24	123	j
25	121	j
26	121	j
27	118	j
28	115	j
29	114	j
30	113	j
31	111	j
32	109	j
33	109	j
34	108	j
35	108	j
36	106	j
37	103	j
38	101	j
39	100	j
40	98	j
41	97	j
42	96	j
43	95	j
44	95	j
45	93	j
46	91	j
47	90	j
48	88	j
49	88	j
50	84	j
51	82	j
52	82	j
53	81	j
54	78	j
55	76	j
56	75	j
57	73	j
58	71	j
59	70	j
60	70	j
61	68	j
62	66	j
63	66	j
64	66	j
65	66	j
66	66	j
67	64	j
68	64	j
69	63	j
70	63	j
71	63	j
72	61	j
73	60	j
74	59	j
75	58	j
76	58	j
77	56	j
78	55	j
79	55	j
80	55	j
81	54	j
82	54	j
83	53	j
84	52	j
85	51	j
86	51	j
87	50	j
88	50	j
89	50	j
90	50	j
91	49	j
92	49	j
93	48	j
94	48	j
95	48	j
96	47	j
97	46	j
98	45	j
99	45	j
100	44	j
101	44	j
102	44	j
103	44	j
104	44	j
105	43	j
106	42	j
107	42	j
108	42	j
109	42	j
110	42	j
111	42	j
112	42	j
113	42	j
114	42	j
115	42	j
116	42	j
117	42	j
118	42	j
119	42	j
120	42	j
121	42	j
122	42	j
123	42	j
124	42	j
125	40	j
126	40	j
127	40	j
128	40	j
129	40	j
130	40	j
131	39	j
132	39	j
133	39	j
134	39	j
135	39	j
136	39	j
137	39	j
138	39	j
139	39	j
140	39	j
141	39	j
142	39	j
143	39	j
144	39	j
145	38	j
146	36	j
147	36	j
148	36	j
149	36	j
150	35	j
151	35	j
152	35	j
153	35	j
154	35	j
155	33	j
156	33	j
157	33	j
158	33	j
159	33	j
160	33	j
161	33	j
162	33	j
163	33	j
164	33	j
165	32	j
166	32	j
167	31	j
168	31	j
169	31	j
170	30	j
171	30	j
172	29	j
173	29	j
174	29	j
175	29	j
176	28	j
177	28	j
178	28	j
179	28	j
180	28	j
181	28	j
182	28	j
183	28	j
184	28	j
185	28	j
186	28	j
187	28	j
188	27	j
189	26	j
190	26	j
191	26	j
192	26	j
193	26	j
194	26	j
195	26	j
196	26	j
197	26	j
198	26	j
199	25	j
200	25	j
201	25	j
202	25	j
203	25	j
204	25	j
205	25	j
206	25	j
207	25	j
208	25	j
209	25	j
210	24	j
211	24	j
212	24	j
213	24	j
214	24	j
215	24	j
216	24	j
217	24	j
218	24	j
219	24	j
220	24	j
221	24	j
222	24	j
223	24	j
224	24	j
225	24	j
226	24	j
227	24	j
228	24	j
229	24	j
230	24	j
231	24	j
232	24	j
233	24	j
234	24	j
235	24	j
236	24	j
237	24	j
238	23	j
239	22	j
240	21	j
241	21	j
242	21	j
243	21	j
244	21	j
245	21	j
246	21	j
247	21	j
248	21	j
249	21	j
250	21	j
251	21	j
252	20	j
253	20	j
254	20	j
255	20	j
256	20	j
257	20	j
258	20	j
259	20	j
260	19	j
261	19	j
262	18	j
263	18	j
264	18	j
265	18	j
266	18	j
267	18	j
268	18	j
269	18	j
270	18	j
271	18	j
272	18	j
273	18	j
274	18	j
275	18	j
276	18	j
277	18	j
278	18	j
279	18	j
280	18	j
281	18	j
282	18	j
283	18	j
284	18	j
285	18	j
286	18	j
287	18	j
288	18	j
289	18	j
290	18	j
291	18	j
292	18	j
293	18	j
294	17	j
295	16	j
296	16	j
297	15	j
298	15	j
299	15	j
300	15	j
301	15	j
302	15	j
303	15	j
304	15	j
305	15	j
306	15	j
307	15	j
308	15	j
309	14	j
310	14	j
311	14	j
312	14	j
313	14	j
314	14	j
315	14	j
316	14	j
317	14	j
318	14	j
319	14	j
320	14	j
321	14	j
322	14	j
323	14	j
324	14	j
325	14	j
326	14	j
327	14	j
328	14	j
329	14	j
330	14	j
331	14	j
332	14	j
333	14	j
334	14	j
335	14	j
336	14	j
337	14	j
338	14	j
339	14	j
340	14	j
341	14	j
342	14	j
343	14	j
344	14	j
345	14	j
346	14	j
347	14	j
348	14	j
349	14	j
350	14	j
351	14	j
352	14	j
353	14	j
354	14	j
355	14	j
356	14	j
357	14	j
358	14	j
359	14	j
360	14	j
361	13	j
362	13	j
363	13	j
364	13	j
365	13	j
366	13	j
367	13	j
368	13	j
369	13	j
370	13	j
371	13	j
372	13	j
373	13	j
374	13	j
375	13	j
376	13	j
377	13	j
378	13	j
379	13	j
380	12	j
381	12	j
382	12	j
383	12	j
384	12	j
385	12	j
386	12	j
387	12	j
388	12	j
389	12	j
390	12	j
391	12	j
392	12	j
393	12	j
394	12	j
395	12	j
396	12	j
397	12	j
398	12	j
399	12	j
400	12	j
401	12	j
402	12	j
403	12	j
404	12	j
405	12	j
406	12	j
407	12	j
408	12	j
409	12	j
410	12	j
411	12	j
412	11	j
413	11	j
414	11	j
415	11	j
416	11	j
417	11	j
418	11	j
419	11	j
420	11	j
421	11	j
422	11	j
423	11	j
424	11	j
425	11	j
426	11	j
427	11	j
428	11	j
429	11	j
430	11	j
431	11	j
432	10	j
433	10	j
434	10	j
435	10	j
436	10	j
437	10	j
438	10	j
439	10	j
440	10	j
441	9	j
442	9	j
443	9	j
444	9	j
445	9	j
446	9	j
447	9	j
448	9	j
449	9	j
450	9	j
451	9	j
452	9	j
453	9	j
454	9	j
455	9	j
456	9	j
457	9	j
458	9	j
459	9	j
460	9	j
461	9	j
462	9	j
463	9	j
464	9	j
465	9	j
466	9	j
467	9	j
468	9	j
469	9	j
470	9	j
471	9	j
472	9	j
473	9	j
474	9	j
475	9	j
476	9	j
477	9	j
478	9	j
479	9	j
480	8	j
481	8	j
482	8	j
483	8	j
484	8	j
485	8	j
486	8	j
487	8	j
488	8	j
489	8	j
490	8	j
491	8	j
492	8	j
493	8	j
494	8	j
495	8	j
496	8	j
497	8	j
498	8	j
499	8	j
500	8	j
501	8	j
502	8	j
503	8	j
504	8	j
505	8	j
506	8	j
507	8	j
508	8	j
509	8	j
510	8	j
511	8	j
512	8	j
513	8	j
514	8	j
515	8	j
516	8	j
517	8	j
518	8	j
519	8	j
520	8	j
521	8	j
522	8	j
523	8	j
524	8	j
525	8	j
526	8	j
527	8	j
528	7	j
529	7	j
530	7	j
531	7	j
532	7	j
533	7	j
534	7	j
535	7	j
536	7	j
537	7	j
538	7	j
539	7	j
540	7	j
541	7	j
542	7	j
543	7	j
544	7	j
545	7	j
546	7	j
547	7	j
548	7	j
549	7	j
550	7	j
551	7	j
552	7	j
553	7	j
554	7	j
555	7	j
556	7	j
557	7	j
558	7	j
559	7	j
560	7	j
561	7	j
562	7	j
563	7	j
564	7	j
565	7	j
566	7	j
567	7	j
568	7	j
569	7	j
570	7	j
571	7	j
572	7	j
573	7	j
574	7	j
575	7	j
576	7	j
577	7	j
578	7	j
579	7	j
580	6	j
581	6	j
582	6	j
583	6	j
584	6	j
585	6	j
586	6	j
587	6	j
588	6	j
589	6	j
590	6	j
591	6	j
592	6	j
593	6	j
594	6	j
595	6	j
596	6	j
597	6	j
598	6	j
599	6	j
600	6	j
601	6	j
602	6	j
603	6	j
604	6	j
605	6	j
606	6	j
607	6	j
608	6	j
609	6	j
610	6	j
611	6	j
612	6	j
613	6	j
614	6	j
615	6	j
616	6	j
617	6	j
618	6	j
619	6	j
620	6	j
621	6	j
622	6	j
623	6	j
624	6	j
625	6	j
626	6	j
627	6	j
628	6	j
629	6	j
630	6	j
631	6	j
632	6	j
633	6	j
634	6	j
635	6	j
636	6	j
637	6	j
638	6	j
639	6	j
640	6	j
641	6	j
642	6	j
643	6	j
644	6	j
645	6	j
646	6	j
647	6	j
648	6	j
649	6	j
650	6	j
651	6	j
652	6	j
653	6	j
654	6	j
655	6	j
656	6	j
657	6	j
658	6	j
659	6	j
660	6	j
661	6	j
662	6	j
663	6	j
664	6	j
665	6	j
666	6	j
667	6	j
668	6	j
669	6	j
670	6	j
671	6	j
672	6	j
673	6	j
674	6	j
675	6	j
676	6	j
677	6	j
678	6	j
679	6	j
680	6	j
681	6	j
682	6	j
683	6	j
684	6	j
685	6	j
686	6	j
687	6	j
688	6	j
689	6	j
690	6	j
691	6	j
692	6	j
693	6	j
694	6	j
695	6	j
696	6	j
697	6	j
698	6	j
699	6	j
700	6	j
701	6	j
702	6	j
703	6	j
704	6	j
705	6	j
706	6	j
707	6	j
708	6	j
709	6	j
710	6	j
711	6	j
712	6	j
713	6	j
714	6	j
715	6	j
716	6	j
717	6	j
718	6	j
719	6	j
720	6	j
721	6	j
722	6	j
723	6	j
724	6	j
725	6	j
726	6	j
727	6	j
728	6	j
729	6	j
730	6	j
731	6	j
732	6	j
733	6	j
734	6	j
735	6	j
736	6	j
737	6	j
738	6	j
739	6	j
740	6	j
741	6	j
742	6	j
743	6	j
744	6	j
745	6	j
746	6	j
747	5	j
748	5	j
749	5	j
750	5	j
751	5	j
752	5	j
753	5	j
754	5	j
755	5	j
756	5	j
757	5	j
758	5	j
759	5	j
760	5	j
761	5	j
762	5	j
763	5	j
764	5	j
765	5	j
766	5	j
767	5	j
768	5	j
769	5	j
770	5	j
771	5	j
772	5	j
773	5	j
774	5	j
775	5	j
776	5	j
777	5	j
778	5	j
779	5	j
780	5	j
781	5	j
782	5	j
783	5	j
784	5	j
785	5	j
786	5	j
787	5	j
788	5	j
789	5	j
790	5	j
791	5	j
792	5	j
793	5	j
794	5	j
795	5	j
796	5	j
797	5	j
798	5	j
799	5	j
800	5	j
801	5	j
802	5	j
803	5	j
804	5	j
805	5	j
806	5	j
807	5	j
808	5	j
809	5	j
810	5	j
811	5	j
812	5	j
813	5	j
814	5	j
815	5	j
816	5	j
817	5	j
818	4	j
819	4	j
820	4	j
821	4	j
822	4	j
823	4	j
824	4	j
825	4	j
826	4	j
827	4	j
828	4	j
829	4	j
830	4	j
831	4	j
832	4	j
833	4	j
834	4	j
835	4	j
836	4	j
837	4	j
838	4	j
839	4	j
840	4	j
841	4	j
842	4	j
843	4	j
844	4	j
845	4	j
846	4	j
847	4	j
848	4	j
849	4	j
850	4	j
851	4	j
852	4	j
853	4	j
854	4	j
855	4	j
856	4	j
857	4	j
858	4	j
859	4	j
860	4	j
861	4	j
862	4	j
863	4	j
864	4	j
865	4	j
866	4	j
867	4	j
868	4	j
869	4	j
870	4	j
871	4	j
872	4	j
873	4	j
874	4	j
875	4	j
876	4	j
877	4	j
878	4	j
879	4	j
880	4	j
881	4	j
882	4	j
883	4	j
884	4	j
885	4	j
886	4	j
887	4	j
888	4	j
889	4	j
890	4	j
891	4	j
892	4	j
893	4	j
894	4	j
895	4	j
896	4	j
897	4	j
898	4	j
899	4	j
900	4	j
901	4	j
902	4	j
903	4	j
904	4	j
905	4	j
906	4	j
907	4	j
908	4	j
909	4	j
910	4	j
911	4	j
912	4	j
913	4	j
914	4	j
915	4	j
916	4	j
917	4	j
918	4	j
919	4	j
920	4	j
921	4	j
922	4	j
923	4	j
924	4	j
925	4	j
926	4	j
927	4	j
928	4	j
929	4	j
930	4	j
931	4	j
932	4	j
933	4	j
934	4	j
935	4	j
936	4	j
937	4	j
938	4	j
939	4	j
940	4	j
941	4	j
942	4	j
943	4	j
944	4	j
945	4	j
946	4	j
947	4	j
948	4	j
949	4	j
950	4	j
951	4	j
952	4	j
953	4	j
954	4	j
955	4	j
956	4	j
957	4	j
958	4	j
959	4	j
960	4	j
961	4	j
962	4	j
963	4	j
964	4	j
965	4	j
966	4	j
967	4	j
968	4	j
969	4	j
970	4	j
971	4	j
972	4	j
973	4	j
974	4	j
975	4	j
976	4	j
977	4	j
978	4	j
979	4	j
980	4	j
981	4	j
982	4	j
983	4	j
984	4	j
985	4	j
986	4	j
987	4	j
988	4	j
989	4	j
990	4	j
991	4	j
992	4	j
993	4	j
994	4	j
995	4	j
996	4	j
997	4	j
998	4	j
999	4	j
1000	4	j
1001	4	j
1002	4	j
1003	4	j
1004	4	j
1005	4	j
1006	4	j
1007	4	j
1008	4	j
1009	4	j
1010	4	j
1011	4	j
1012	4	j
1013	4	j
1014	4	j
1015	4	j
1016	4	j
1017	4	j
1018	4	j
1019	4	j
1020	4	j
1021	4	j
1022	4	j
1023	4	j
1024	4	j
1025	4	j
1026	4	j
1027	4	j
1028	4	j
1029	4	j
1030	4	j
1031	4	j
1032	4	j
1033	4	j
1034	4	j
1035	4	j
1036	4	j
1037	4	j
1038	4	j
1039	4	j
1040	4	j
1041	4	j
1042	4	j
1043	4	j
1044	4	j
1045	4	j
1046	4	j
1047	4	j
1048	4	j
1049	4	j
1050	4	j
1051	4	j
1052	4	j
1053	4	j
1054	4	j
1055	4	j
1056	4	j
1057	4	j
1058	4	j
1059	4	j
1060	4	j
1061	4	j
1062	4	j
1063	4	j
1064	4	j
1065	4	j
1066	4	j
1067	4	j
1068	4	j
1069	4	j
1070	4	j
1071	4	j
1072	4	j
1073	4	j
1074	4	j
1075	4	j
1076	4	j
1077	4	j
1078	4	j
1079	4	j
1080	4	j
1081	4	j
1082	4	j
1083	4	j
1084	4	j
1085	4	j
1086	4	j
1087	4	j
1088	4	j
1089	4	j
1090	4	j
1091	4	j
1092	4	j
1093	4	j
1094	4	j
1095	4	j
1096	4	j
1097	4	j
1098	4	j
1099	4	j
1100	4	j
1101	4	j
1102	4	j
1103	4	j
1104	4	j
1105	4	j
1106	4	j
1107	4	j
1108	4	j
1109	4	j
1110	4	j
1111	4	j
1112	4	j
1113	4	j
1114	4	j
1115	4	j
1116	4	j
1117	4	j
1118	4	j
1119	4	j
1120	4	j
1121	4	j
1122	4	j
1123	4	j
1124	4	j
1125	4	j
1126	4	j
1127	4	j
1128	4	j
1129	4	j
1130	4	j
1131	4	j
1132	4	j
1133	4	j
1134	4	j
1135	4	j
1136	4	j
1137	4	j
1138	4	j
1139	4	j
1140	4	j
1141	4	j
1142	4	j
1143	4	j
1144	4	j
1145	4	j
1146	4	j
1147	4	j
1148	4	j
1149	4	j
1150	4	j
1151	4	j
1152	4	j
1153	4	j
1154	4	j
1155	4	j
1156	4	j
1157	4	j
1158	4	j
1159	4	j
1160	4	j
1161	4	j
1162	4	j
1163	4	j
1164	4	j
1165	4	j
1166	4	j
1167	4	j
1168	4	j
1169	4	j
1170	4	j
1171	4	j
1172	4	j
1173	4	j
1174	4	j
1175	4	j
1176	4	j
1177	4	j
1178	4	j
1179	4	j
1180	4	j
1181	4	j
1182	4	j
1183	4	j
1184	4	j
1185	4	j
1186	4	j
1187	4	j
1188	4	j
1189	4	j
1190	4	j
1191	4	j
1192	4	j
1193	4	j
1194	4	j
1195	4	j
1196	4	j
1197	4	j
1198	4	j
1199	4	j
1200	4	j
1201	4	j
1202	4	j
1203	4	j
1204	4	j
1205	4	j
1206	4	j
1207	4	j
1208	4	j
1209	4	j
1210	4	j
1211	4	j
1212	4	j
1213	4	j
1214	4	j
1215	4	j
1216	4	j
1217	4	j
1218	4	j
1219	4	j
1220	4	j
1221	4	j
1222	4	j
1223	4	j
1224	4	j
1225	4	j
1226	4	j
1227	4	j
1228	4	j
1229	4	j
1230	4	j
1231	4	j
1232	4	j
1233	4	j
1234	4	j
1235	4	j
1236	4	j
1237	4	j
1238	4	j
1239	4	j
1240	4	j
1241	4	j
1242	4	j
1243	4	j
1244	4	j
1245	4	j
1246	4	j
1247	4	j
1248	4	j
1249	4	j
1250	4	j
1251	4	j
1252	4	j
1253	4	j
1254	4	j
1255	4	j
1256	4	j
1257	4	j
1258	4	j
1259	4	j
1260	4	j
1261	4	j
1262	4	j
1263	4	j
1264	4	j
1265	4	j
1266	4	j
1267	4	j
1268	4	j
1269	4	j
1270	4	j
1271	4	j
1272	4	j
1273	4	j
1274	4	j
1275	4	j
1276	4	j
1277	4	j
1278	4	j
1279	4	j
1280	4	j
1281	4	j
1282	4	j
1283	4	j
1284	4	j
1285	4	j
1286	4	j
1287	4	j
1288	4	j
1289	4	j
1290	4	j
1291	4	j
1292	4	j
1293	4	j
1294	4	j
1295	4	j
1296	4	j
1297	4	j
1298	4	j
1299	4	j
1300	4	j
1301	4	j
1302	4	j
1303	4	j
1304	4	j
1305	4	j
1306	4	j
1307	4	j
1308	4	j
1309	4	j
1310	4	j
1311	4	j
1312	4	j
1313	4	j
1314	4	j
1315	4	j
1316	4	j
1317	4	j
1318	4	j
1319	4	j
1320	4	j
1321	4	j
1322	4	j
1323	4	j
1324	4	j
1325	4	j
1326	4	j
1327	4	j
1328	4	j
1329	4	j
1330	4	j
1331	4	j
1332	4	j
1333	4	j
1334	4	j
1335	4	j
1336	4	j
1337	4	j
1338	4	j
1339	4	j
1340	4	j
1341	4	j
1342	4	j
1343	4	j
1344	4	j
1345	4	j
1346	4	j
1347	4	j
1348	4	j
1349	4	j
1350	4	j
1351	4	j
1352	4	j
1353	4	j
1354	4	j
1355	4	j
1356	4	j
1357	4	j
1358	4	j
1359	4	j
1360	4	j
1361	4	j
1362	4	j
1363	4	j
1364	4	j
1365	4	j
1366	4	j
1367	4	j
1368	4	j
1369	4	j
1370	4	j
1371	4	j
1372	4	j
1373	4	j
1374	4	j
1375	4	j
1376	4	j
1377	4	j
1378	4	j
1379	4	j
1380	4	j
1381	4	j
1382	4	j
1383	4	j
1384	4	j
1385	4	j
1386	4	j
1387	4	j
1388	4	j
1389	4	j
1390	4	j
1391	4	j
1392	4	j
1393	4	j
1394	3	j
1395	3	j
1396	3	j
1397	3	j
1398	3	j
1399	3	j
1400	3	j
1401	3	j
1402	3	j
1403	3	j
1404	3	j
1405	3	j
1406	3	j
1407	3	j
1408	3	j
1409	3	j
1410	3	j
1411	3	j
1412	3	j
1413	3	j
1414	3	j
1415	3	j
1416	3	j
1417	3	j
1418	3	j
1419	3	j
1420	3	j
1421	3	j
1422	3	j
1423	3	j
1424	3	j
1425	3	j
1426	3	j
1427	3	j
1428	3	j
1429	3	j
1430	3	j
1431	3	j
1432	3	j
1433	3	j
1434	3	j
1435	3	j
1436	3	j
1437	3	j
1438	3	j
1439	3	j
1440	3	j
1441	3	j
1442	3	j
1443	3	j
1444	3	j
1445	3	j
1446	3	j
1447	3	j
1448	3	j
1449	3	j
1450	3	j
1451	3	j
1452	3	j
1453	3	j
1454	3	j
1455	3	j
1456	3	j
1457	3	j
1458	3	j
1459	3	j
1460	3	j
1461	3	j
1462	3	j
1463	3	j
1464	3	j
1465	3	j
1466	3	j
1467	3	j
1468	3	j
1469	3	j
1470	3	j
1471	3	j
1472	3	j
1473	3	j
1474	3	j
1475	3	j
1476	3	j
1477	3	j
1478	3	j
1479	3	j
1480	3	j
1481	3	j
1482	3	j
1483	3	j
1484	3	j
1485	3	j
1486	3	j
1487	3	j
1488	3	j
1489	3	j
1490	3	j
1491	3	j
1492	3	j
1493	3	j
1494	3	j
1495	3	j
1496	3	j
1497	3	j
1498	3	j
1499	3	j
1500	3	j
1501	3	j
1502	3	j
1503	3	j
1504	3	j
1505	3	j
1506	3	j
1507	3	j
1508	3	j
1509	3	j
1510	3	j
1511	3	j
1512	3	j
1513	3	j
1514	3	j
1515	3	j
1516	3	j
1517	3	j
1518	3	j
1519	3	j
1520	3	j
1521	3	j
1522	3	j
1523	3	j
1524	3	j
1525	3	j
1526	3	j
1527	3	j
1528	3	j
1529	3	j
1530	3	j
1531	3	j
1532	3	j
1533	3	j
1534	3	j
1535	3	j
1536	3	j
1537	3	j
1538	3	j
1539	3	j
1540	3	j
1541	3	j
1542	3	j
1543	3	j
1544	3	j
1545	3	j
1546	3	j
1547	3	j
1548	3	j
1549	3	j
1550	3	j
1551	3	j
1552	3	j
1553	3	j
1554	3	j
1555	3	j
1556	3	j
1557	3	j
1558	3	j
1559	3	j
1560	3	j
1561	3	j
1562	3	j
1563	3	j
1564	3	j
1565	3	j
1566	3	j
1567	3	j
1568	3	j
1569	3	j
1570	3	j
1571	3	j
1572	3	j
1573	3	j
1574	3	j
1575	3	j
1576	3	j
1577	3	j
1578	3	j
1579	3	j
1580	3	j
1581	3	j
1582	3	j
1583	3	j
1584	3	j
1585	3	j
1586	3	j
1587	3	j
1588	3	j
1589	3	j
1590	3	j
1591	3	j
1592	3	j
1593	3	j
1594	3	j
1595	3	j
1596	3	j
1597	3	j
1598	3	j
1599	3	j
1600	3	j
1601	3	j
1602	3	j
1603	3	j
1604	3	j
1605	3	j
1606	3	j
1607	3	j
1608	3	j
1609	3	j
1610	3	j
1611	3	j
1612	3	j
1613	3	j
1614	3	j
1615	3	j
1616	3	j
1617	3	j
1618	3	j
1619	3	j
1620	3	j
1621	3	j
1622	3	j
1623	3	j
1624	3	j
1625	3	j
1626	3	j
1627	3	j
1628	3	j
1629	3	j
1630	3	j
1631	3	j
1632	3	j
1633	3	j
1634	3	j
1635	3	j
1636	3	j
1637	3	j
1638	3	j
1639	3	j
1640	3	j
1641	3	j
1642	3	j
1643	3	j
1644	3	j
1645	3	j
1646	3	j
1647	3	j
1648	3	j
1649	3	j
1650	3	j
1651	3	j
1652	3	j
1653	3	j
1654	3	j
1655	3	j
1656	3	j
1657	3	j
1658	3	j
1659	3	j
1660	3	j
1661	3	j
1662	3	j
1663	3	j
1664	3	j
1665	3	j
1666	3	j
1667	3	j
1668	3	j
1669	3	j
1670	3	j
1671	3	j
1672	3	j
1673	3	j
1674	3	j
1675	3	j
1676	3	j
1677	3	j
1678	3	j
1679	3	j
1680	3	j
1681	3	j
1682	3	j
1683	3	j
1684	3	j
1685	3	j
1686	3	j
1687	3	j
1688	3	j
1689	3	j
1690	3	j
1691	3	j
1692	3	j
1693	3	j
1694	3	j
1695	3	j
1696	3	j
1697	3	j
1698	3	j
1699	3	j
1700	3	j
1701	3	j
1702	3	j
1703	3	j
1704	3	j
1705	3	j
1706	3	j
1707	3	j
1708	3	j
1709	3	j
1710	3	j
1711	3	j
1712	3	j
1713	3	j
1714	3	j
1715	3	j
1716	3	j
1717	3	j
1718	3	j
1719	3	j
1720	3	j
1721	3	j
1722	3	j
1723	3	j
1724	3	j
1725	3	j
1726	3	j
1727	3	j
1728	3	j
1729	3	j
1730	3	j
1731	3	j
1732	3	j
1733	3	j
1734	3	j
1735	3	j
1736	3	j
1737	3	j
1738	3	j
1739	3	j
1740	3	j
1741	3	j
1742	3	j
1743	3	j
1744	3	j
1745	3	j
1746	3	j
1747	3	j
1748	3	j
1749	3	j
1750	3	j
1751	3	j
1752	3	j
1753	3	j
1754	3	j
1755	3	j
1756	3	j
1757	3	j
1758	3	j
1759	3	j
1760	3	j
1761	3	j
1762	3	j
1763	3	j
1764	3	j
1765	3	j
1766	3	j
1767	3	j
1768	3	j
1769	3	j
1770	3	j
1771	3	j
1772	3	j
1773	3	j
1774	3	j
1775	3	j
1776	3	j
1777	3	j
1778	3	j
1779	3	j
1780	3	j
1781	3	j
1782	3	j
1783	3	j
1784	3	j
1785	3	j
1786	3	j
1787	3	j
1788	3	j
1789	3	j
1790	3	j
1791	3	j
1792	3	j
1793	3	j
1794	3	j
1795	3	j
1796	3	j
1797	3	j
1798	3	j
1799	3	j
1800	3	j
1801	3	j
1802	3	j
1803	3	j
1804	3	j
1805	3	j
1806	3	j
1807	3	j
1808	3	j
1809	3	j
1810	3	j
1811	3	j
1812	3	j
1813	3	j
1814	3	j
1815	3	j
1816	3	j
1817	3	j
1818	3	j
1819	3	j
1820	3	j
1821	3	j
1822	3	j
1823	3	j
1824	3	j
1825	3	j
1826	3	j
1827	3	j
1828	3	j
1829	3	j
1830	3	j
1831	3	j
1832	3	j
1833	3	j
1834	3	j
1835	3	j
1836	3	j
1837	3	j
1838	3	j
1839	3	j
1840	3	j
1841	3	j
1842	3	j
1843	3	j
1844	3	j
1845	3	j
1846	3	j
1847	3	j
1848	3	j
1849	3	j
1850	3	j
1851	3	j
1852	3	j
1853	3	j
1854	3	j
1855	3	j
1856	3	j
1857	3	j
1858	3	j
1859	3	j
1860	3	j
1861	3	j
1862	3	j
1863	3	j
1864	3	j
1865	3	j
1866	3	j
1867	3	j
1868	3	j
1869	3	j
1870	3	j
1871	3	j
1872	3	j
1873	3	j
1874	3	j
1875	3	j
1876	3	j
1877	3	j
1878	3	j
1879	3	j
1880	3	j
1881	3	j
1882	3	j
1883	3	j
1884	3	j
1885	3	j
1886	3	j
1887	3	j
1888	3	j
1889	3	j
1890	3	j
1891	3	j
1892	3	j
1893	3	j
1894	3	j
1895	3	j
1896	3	j
1897	3	j
1898	3	j
1899	3	j
1900	3	j
1901	3	j
1902	3	j
1903	3	j
1904	3	j
1905	3	j
1906	3	j
1907	3	j
1908	3	j
1909	3	j
1910	3	j
1911	3	j
1912	3	j
1913	3	j
1914	2	j
1915	2	j
1916	2	j
1917	2	j
1918	2	j
1919	2	j
1920	2	j
1921	2	j
1922	2	j
1923	2	j
1924	2	j
1925	2	j
1926	2	j
1927	2	j
1928	2	j
1929	2	j
1930	2	j
1931	2	j
1932	2	j
1933	2	j
1934	2	j
1935	2	j
1936	2	j
1937	2	j
1938	2	j
1939	2	j
1940	2	j
1941	2	j
1942	2	j
1943	2	j
1944	2	j
1945	2	j
1946	2	j
1947	2	j
1948	2	j
1949	2	j
1950	2	j
1951	2	j
1952	2	j
1953	2	j
1954	2	j
1955	2	j
1956	2	j
1957	2	j
1958	2	j
1959	2	j
1960	2	j
1961	2	j
1962	2	j
1963	2	j
1964	2	j
1965	2	j
1966	2	j
1967	2	j
1968	2	j
1969	2	j
1970	2	j
1971	2	j
1972	2	j
1973	2	j
1974	2	j
1975	2	j
1976	2	j
1977	2	j
1978	2	j
1979	2	j
1980	2	j
1981	2	j
1982	2	j
1983	2	j
1984	2	j
1985	2	j
1986	2	j
1987	2	j
1988	2	j
1989	2	j
1990	2	j
1991	2	j
1992	2	j
1993	2	j
1994	2	j
1995	2	j
1996	2	j
1997	2	j
1998	2	j
1999	2	j
2000	2	j
2001	2	j
2002	2	j
2003	2	j
2004	2	j
2005	2	j
2006	2	j
2007	2	j
2008	2	j
2009	2	j
2010	2	j
2011	2	j
2012	2	j
2013	2	j
2014	2	j
2015	2	j
2016	2	j
2017	2	j
2018	2	j
2019	2	j
2020	2	j
2021	2	j
2022	2	j
2023	2	j
2024	2	j
2025	2	j
2026	2	j
2027	2	j
2028	2	j
2029	2	j
2030	2	j
2031	2	j
2032	2	j
2033	2	j
2034	2	j
2035	2	j
2036	2	j
2037	2	j
2038	2	j
2039	2	j
2040	2	j
2041	2	j
2042	2	j
2043	2	j
2044	2	j
2045	2	j
2046	2	j
2047	2	j
2048	2	j
2049	2	j
2050	2	j
2051	2	j
2052	2	j
2053	2	j
2054	2	j
2055	2	j
2056	2	j
2057	2	j
2058	2	j
2059	2	j
2060	2	j
2061	2	j
2062	2	j
2063	2	j
2064	2	j
2065	2	j
2066	2	j
2067	2	j
2068	2	j
2069	2	j
2070	2	j
2071	2	j
2072	2	j
2073	2	j
2074	2	j
2075	2	j
2076	1	j
2077	1	j
2078	1	j
2079	1	j
2080	1	j
2081	1	j
2082	1	j
2083	1	j
2084	1	j
2085	1	j
2086	1	j
2087	1	j
2088	1	j
2089	1	j
2090	1	j
2091	1	j
2092	1	j
2093	1	j
2094	1	j
2095	1	j
2096	1	j
2097	1	j
2098	1	j
2099	1	j
2100	1	j
2101	1	j
2102	1	j
2103	1	j
2104	1	j
2105	1	j
2106	1	j
2107	1	j
2108	1	j
2109	1	j
2110	1	j
2111	1	j
2112	1	j
2113	1	j
2114	1	j
2115	1	j
2116	1	j
2117	1	j
2118	1	j
2119	1	j
2120	1	j
2121	1	j
2122	1	j
2123	1	j
2124	1	j
2125	1	j
2126	1	j
2127	1	j
2128	1	j
2129	1	j
2130	1	j
2131	1	j
2132	1	j
2133	1	j
2134	1	j
2135	1	j
2136	1	j
2137	1	j
2138	1	j
2139	1	j
2140	1	j
2141	1	j
2142	1	j
2143	1	j
2144	1	j
2145	1	j
2146	1	j
2147	1	j
2148	1	j
2149	1	j
2150	1	j
2151	1	j
2152	1	j
2153	1	j
2154	1	j
2155	1	j
2156	1	j
2157	1	j
2158	1	j
2159	1	j
2160	1	j
2161	1	j
2162	1	j
2163	1	j
2164	1	j
2165	1	j
2166	1	j
2167	1	j
2168	1	j
2169	1	j
2170	1	j
2171	1	j
2172	1	j
2173	1	j
2174	1	j
2175	1	j
2176	1	j
2177	1	j
2178	1	j
2179	1	j
2180	1	j
2181	1	j
2182	1	j
2183	1	j
2184	1	j
2185	1	j
2186	1	j
2187	1	j
2188	1	j
2189	1	j
2190	1	j
2191	1	j
2192	1	j
2193	1	j
2194	1	j
2195	1	j
2196	1	j
2197	1	j
2198	1	j
2199	1	j
2200	1	j
2201	1	j
2202	1	j
2203	1	j
2204	1	j
2205	1	j
2206	1	j
2207	1	j
2208	1	j
2209	1	j
2210	1	j
2211	1	j
2212	1	j
2213	1	j
2214	1	j
2215	1	j
2216	1	j
2217	1	j
2218	1	j
2219	1	j
2220	1	j
2221	1	j
2222	1	j
2223	1	j
2224	1	j
2225	1	j
2226	1	j
2227	1	j
2228	1	j
2229	1	j
2230	1	j
2231	1	j
2232	1	j
2233	1	j
2234	1	j
2235	1	j
2236	1	j
2237	1	j
2238	1	j
2239	1	j
2240	1	j
2241	1	j
2242	1	j
2243	1	j
2244	1	j
2245	1	j
2246	1	j
2247	1	j
2248	1	j
2249	1	j
2250	1	j
2251	1	j
2252	1	j
2253	1	j
2254	1	j
2255	1	j
2256	1	j
2257	1	j
2258	1	j
2259	1	j
2260	1	j
2261	1	j
2262	1	j
2263	1	j
2264	1	j
2265	1	j
2266	1	j
2267	1	j
2268	1	j
2269	1	j
2270	1	j
2271	1	j
2272	1	j
2273	1	j
2274	1	j
2275	1	j
2276	1	j
2277	1	j
2278	1	j
2279	1	j
2280	1	j
2281	1	j
2282	1	j
2283	1	j
2284	1	j
2285	1	j
2286	1	j
2287	1	j
2288	1	j
2289	1	j
2290	1	j
2291	1	j
2292	1	j
2293	1	j
2294	1	j
2295	1	j
2296	1	j
2297	1	j
2298	1	j
2299	1	j
2300	1	j
2301	1	j
2302	1	j
2303	1	j
2304	1	j
2305	1	j
2306	1	j
2307	1	j
2308	1	j
2309	1	j
2310	1	j
2311	1	j
2312	1	j
2313	1	j
2314	1	j
2315	1	j
2316	1	j
2317	1	j
2318	1	j
2319	1	j
2320	1	j
2321	1	j
2322	1	j
2323	1	j
2324	1	j
2325	1	j
2326	1	j
2327	1	j
2328	1	j
2329	1	j
2330	1	j
2331	1	j
2332	1	j
2333	1	j
2334	1	j
2335	1	j
2336	1	j
2337	1	j
2338	1	j
2339	1	j
2340	1	j
2341	1	j
2342	1	j
2343	1	j
2344	1	j
2345	1	j
2346	1	j
2347	1	j
2348	1	j
2349	1	j
2350	1	j
2351	1	j
2352	1	j
2353	1	j
2354	1	j
2355	1	j
2356	1	j
2357	1	j
2358	1	j
2359	1	j
2360	1	j
2361	1	j
2362	1	j
2363	1	j
2364	1	j
2365	1	j
2366	1	j
2367	1	j
2368	1	j
2369	1	j
2370	1	j
2371	1	j
2372	1	j
2373	1	j
2374	1	j
2375	1	j
2376	1	j
2377	1	j
2378	1	j
2379	1	j
2380	1	j
2381	1	j
2382	1	j
2383	1	j
2384	1	j
2385	1	j
2386	1	j
2387	1	j
2388	1	j
2389	1	j
2390	1	j
2391	1	j
2392	1	j
2393	1	j
2394	1	j
2395	1	j
2396	1	j
2397	1	j
2398	1	j
2399	1	j
2400	0	j
1	153	p
2	151	p
3	151	p
4	150	p
5	150	p
6	148	p
7	148	p
8	146	p
9	144	p
10	143	p
11	142	p
12	140	p
13	140	p
14	140	p
15	140	p
16	139	p
17	137	p
18	135	p
19	135	p
20	135	p
21	135	p
22	134	p
23	134	p
24	132	p
25	132	p
26	131	p
27	131	p
28	131	p
29	131	p
30	129	p
31	128	p
32	128	p
33	128	p
34	128	p
35	126	p
36	126	p
37	125	p
38	123	p
39	122	p
40	122	p
41	120	p
42	119	p
43	119	p
44	118	p
45	118	p
46	118	p
47	118	p
48	117	p
49	117	p
50	116	p
51	116	p
52	116	p
53	116	p
54	115	p
55	114	p
56	114	p
57	112	p
58	112	p
59	111	p
60	111	p
61	111	p
62	110	p
63	110	p
64	109	p
65	109	p
66	108	p
67	107	p
68	107	p
69	105	p
70	105	p
71	105	p
72	105	p
73	105	p
74	105	p
75	103	p
76	100	p
77	99	p
78	99	p
79	99	p
80	99	p
81	99	p
82	99	p
83	98	p
84	98	p
85	98	p
86	98	p
87	97	p
88	97	p
89	97	p
90	95	p
91	95	p
92	93	p
93	93	p
94	93	p
95	91	p
96	90	p
97	90	p
98	89	p
99	89	p
100	89	p
101	89	p
102	89	p
103	88	p
104	88	p
105	88	p
106	88	p
107	88	p
108	87	p
109	87	p
110	87	p
111	86	p
112	86	p
113	86	p
114	85	p
115	84	p
116	84	p
117	84	p
118	84	p
119	84	p
120	83	p
121	83	p
122	83	p
123	82	p
124	82	p
125	82	p
126	81	p
127	80	p
128	79	p
129	79	p
130	79	p
131	79	p
132	79	p
133	78	p
134	78	p
135	77	p
136	77	p
137	77	p
138	77	p
139	77	p
140	77	p
141	76	p
142	75	p
143	75	p
144	73	p
145	73	p
146	73	p
147	73	p
148	72	p
149	72	p
150	72	p
151	72	p
152	72	p
153	72	p
154	72	p
155	72	p
156	72	p
157	72	p
158	72	p
159	71	p
160	71	p
161	71	p
162	71	p
163	71	p
164	71	p
165	70	p
166	69	p
167	69	p
168	68	p
169	67	p
170	66	p
171	65	p
172	65	p
173	65	p
174	64	p
175	64	p
176	64	p
177	64	p
178	64	p
179	64	p
180	64	p
181	64	p
182	64	p
183	64	p
184	64	p
185	63	p
186	62	p
187	62	p
188	61	p
189	59	p
190	59	p
191	59	p
192	58	p
193	58	p
194	58	p
195	58	p
196	58	p
197	58	p
198	57	p
199	56	p
200	56	p
201	55	p
202	55	p
203	55	p
204	55	p
205	55	p
206	55	p
207	55	p
208	55	p
209	55	p
210	55	p
211	55	p
212	55	p
213	55	p
214	55	p
215	55	p
216	54	p
217	54	p
218	53	p
219	53	p
220	53	p
221	52	p
222	52	p
223	52	p
224	52	p
225	52	p
226	52	p
227	52	p
228	52	p
229	52	p
230	52	p
231	52	p
232	52	p
233	52	p
234	52	p
235	52	p
236	52	p
237	52	p
238	52	p
239	52	p
240	51	p
241	51	p
242	51	p
243	51	p
244	51	p
245	51	p
246	51	p
247	50	p
248	50	p
249	50	p
250	50	p
251	50	p
252	50	p
253	50	p
254	50	p
255	50	p
256	50	p
257	48	p
258	48	p
259	48	p
260	48	p
261	47	p
262	47	p
263	47	p
264	47	p
265	47	p
266	46	p
267	46	p
268	46	p
269	46	p
270	46	p
271	46	p
272	45	p
273	45	p
274	45	p
275	45	p
276	45	p
277	45	p
278	45	p
279	44	p
280	44	p
281	44	p
282	44	p
283	44	p
284	44	p
285	44	p
286	44	p
287	44	p
288	44	p
289	44	p
290	44	p
291	44	p
292	44	p
293	44	p
294	44	p
295	44	p
296	44	p
297	44	p
298	44	p
299	44	p
300	44	p
301	44	p
302	44	p
303	44	p
304	44	p
305	44	p
306	42	p
307	41	p
308	41	p
309	41	p
310	41	p
311	41	p
312	40	p
313	40	p
314	40	p
315	40	p
316	40	p
317	40	p
318	40	p
319	40	p
320	40	p
321	40	p
322	40	p
323	40	p
324	40	p
325	40	p
326	40	p
327	40	p
328	40	p
329	40	p
330	40	p
331	40	p
332	40	p
333	40	p
334	40	p
335	40	p
336	39	p
337	39	p
338	39	p
339	39	p
340	39	p
341	39	p
342	39	p
343	39	p
344	39	p
345	39	p
346	39	p
347	39	p
348	39	p
349	39	p
350	39	p
351	39	p
352	39	p
353	39	p
354	39	p
355	38	p
356	38	p
357	38	p
358	38	p
359	38	p
360	38	p
361	38	p
362	38	p
363	38	p
364	38	p
365	38	p
366	38	p
367	38	p
368	38	p
369	37	p
370	37	p
371	37	p
372	37	p
373	37	p
374	37	p
375	37	p
376	37	p
377	37	p
378	37	p
379	37	p
380	37	p
381	37	p
382	37	p
383	37	p
384	36	p
385	36	p
386	36	p
387	36	p
388	36	p
389	36	p
390	36	p
391	36	p
392	36	p
393	36	p
394	36	p
395	36	p
396	36	p
397	36	p
398	36	p
399	36	p
400	36	p
401	36	p
402	36	p
403	36	p
404	36	p
405	36	p
406	36	p
407	36	p
408	36	p
409	36	p
410	36	p
411	36	p
412	36	p
413	36	p
414	36	p
415	36	p
416	36	p
417	36	p
418	36	p
419	36	p
420	36	p
421	36	p
422	36	p
423	36	p
424	36	p
425	36	p
426	36	p
427	36	p
428	36	p
429	36	p
430	36	p
431	36	p
432	36	p
433	36	p
434	35	p
435	35	p
436	35	p
437	35	p
438	35	p
439	35	p
440	35	p
441	35	p
442	35	p
443	35	p
444	35	p
445	35	p
446	35	p
447	35	p
448	35	p
449	35	p
450	35	p
451	35	p
452	35	p
453	35	p
454	35	p
455	34	p
456	34	p
457	34	p
458	34	p
459	34	p
460	34	p
461	33	p
462	33	p
463	33	p
464	33	p
465	33	p
466	33	p
467	33	p
468	33	p
469	33	p
470	32	p
471	32	p
472	32	p
473	32	p
474	32	p
475	32	p
476	32	p
477	32	p
478	32	p
479	32	p
480	32	p
481	32	p
482	32	p
483	32	p
484	32	p
485	32	p
486	32	p
487	32	p
488	32	p
489	32	p
490	32	p
491	32	p
492	32	p
493	32	p
494	32	p
495	32	p
496	32	p
497	32	p
498	32	p
499	32	p
500	32	p
501	32	p
502	31	p
503	31	p
504	31	p
505	31	p
506	31	p
507	31	p
508	31	p
509	31	p
510	31	p
511	31	p
512	31	p
513	31	p
514	31	p
515	31	p
516	31	p
517	30	p
518	30	p
519	30	p
520	30	p
521	29	p
522	29	p
523	29	p
524	29	p
525	29	p
526	29	p
527	29	p
528	29	p
529	29	p
530	29	p
531	29	p
532	29	p
533	29	p
534	29	p
535	29	p
536	29	p
537	29	p
538	29	p
539	29	p
540	29	p
541	29	p
542	29	p
543	29	p
544	29	p
545	29	p
546	29	p
547	29	p
548	29	p
549	29	p
550	29	p
551	29	p
552	29	p
553	29	p
554	29	p
555	29	p
556	29	p
557	29	p
558	28	p
559	27	p
560	27	p
561	27	p
562	27	p
563	27	p
564	27	p
565	27	p
566	27	p
567	27	p
568	27	p
569	27	p
570	27	p
571	27	p
572	27	p
573	27	p
574	27	p
575	27	p
576	27	p
577	27	p
578	27	p
579	27	p
580	27	p
581	27	p
582	27	p
583	27	p
584	27	p
585	26	p
586	26	p
587	26	p
588	26	p
589	26	p
590	26	p
591	26	p
592	26	p
593	26	p
594	26	p
595	26	p
596	26	p
597	26	p
598	26	p
599	26	p
600	26	p
601	26	p
602	26	p
603	25	p
604	25	p
605	25	p
606	25	p
607	25	p
608	25	p
609	25	p
610	25	p
611	25	p
612	25	p
613	25	p
614	25	p
615	25	p
616	25	p
617	25	p
618	25	p
619	25	p
620	25	p
621	25	p
622	23	p
623	23	p
624	23	p
625	23	p
626	23	p
627	23	p
628	23	p
629	23	p
630	23	p
631	23	p
632	23	p
633	23	p
634	22	p
635	22	p
636	22	p
637	22	p
638	22	p
639	22	p
640	22	p
641	22	p
642	22	p
643	22	p
644	22	p
645	22	p
646	22	p
647	22	p
648	21	p
649	21	p
650	21	p
651	21	p
652	21	p
653	21	p
654	21	p
655	21	p
656	21	p
657	21	p
658	21	p
659	21	p
660	21	p
661	21	p
662	21	p
663	21	p
664	20	p
665	20	p
666	20	p
667	20	p
668	20	p
669	20	p
670	20	p
671	20	p
672	20	p
673	20	p
674	19	p
675	19	p
676	19	p
677	19	p
678	19	p
679	19	p
680	18	p
681	18	p
682	18	p
683	18	p
684	18	p
685	18	p
686	18	p
687	17	p
688	17	p
689	17	p
690	17	p
691	17	p
692	17	p
693	17	p
694	17	p
695	17	p
696	17	p
697	17	p
698	17	p
699	17	p
700	16	p
701	15	p
702	15	p
703	15	p
704	14	p
705	14	p
706	14	p
707	14	p
708	14	p
709	14	p
710	13	p
711	13	p
712	13	p
713	13	p
714	13	p
715	13	p
716	13	p
717	13	p
718	13	p
719	13	p
720	13	p
721	13	p
722	13	p
723	13	p
724	13	p
725	13	p
726	13	p
727	13	p
728	13	p
729	13	p
730	13	p
731	13	p
732	13	p
733	13	p
734	13	p
735	13	p
736	13	p
737	13	p
738	13	p
739	13	p
740	13	p
741	13	p
742	13	p
743	13	p
744	13	p
745	13	p
746	13	p
747	13	p
748	12	p
749	12	p
750	12	p
751	12	p
752	12	p
753	12	p
754	12	p
755	12	p
756	12	p
757	12	p
758	12	p
759	12	p
760	12	p
761	12	p
762	11	p
763	11	p
764	11	p
765	11	p
766	11	p
767	11	p
768	11	p
769	11	p
770	11	p
771	11	p
772	11	p
773	11	p
774	11	p
775	11	p
776	11	p
777	11	p
778	11	p
779	11	p
780	11	p
781	11	p
782	11	p
783	11	p
784	11	p
785	11	p
786	11	p
787	11	p
788	11	p
789	11	p
790	11	p
791	11	p
792	11	p
793	11	p
794	11	p
795	11	p
796	11	p
797	11	p
798	11	p
799	11	p
800	11	p
801	11	p
802	11	p
803	11	p
804	11	p
805	11	p
806	11	p
807	11	p
808	11	p
809	11	p
810	11	p
811	11	p
812	11	p
813	11	p
814	11	p
815	11	p
816	11	p
817	11	p
818	11	p
819	11	p
820	11	p
821	11	p
822	11	p
823	11	p
824	11	p
825	11	p
826	11	p
827	11	p
828	11	p
829	11	p
830	11	p
831	11	p
832	11	p
833	11	p
834	11	p
835	11	p
836	11	p
837	11	p
838	11	p
839	11	p
840	11	p
841	11	p
842	11	p
843	11	p
844	11	p
845	11	p
846	11	p
847	11	p
848	11	p
849	11	p
850	11	p
851	11	p
852	11	p
853	11	p
854	11	p
855	11	p
856	11	p
857	11	p
858	11	p
859	11	p
860	11	p
861	11	p
862	11	p
863	11	p
864	11	p
865	11	p
866	11	p
867	11	p
868	11	p
869	11	p
870	11	p
871	11	p
872	11	p
873	11	p
874	11	p
875	11	p
876	11	p
877	11	p
878	10	p
879	10	p
880	10	p
881	10	p
882	10	p
883	10	p
884	10	p
885	10	p
886	10	p
887	10	p
888	10	p
889	10	p
890	10	p
891	10	p
892	10	p
893	10	p
894	10	p
895	10	p
896	10	p
897	10	p
898	10	p
899	10	p
900	10	p
901	10	p
902	10	p
903	10	p
904	10	p
905	10	p
906	10	p
907	10	p
908	10	p
909	10	p
910	10	p
911	10	p
912	10	p
913	10	p
914	10	p
915	10	p
916	10	p
917	10	p
918	10	p
919	10	p
920	10	p
921	10	p
922	10	p
923	10	p
924	10	p
925	10	p
926	10	p
927	10	p
928	10	p
929	10	p
930	10	p
931	10	p
932	10	p
933	10	p
934	10	p
935	10	p
936	10	p
937	10	p
938	10	p
939	10	p
940	10	p
941	10	p
942	10	p
943	10	p
944	10	p
945	10	p
946	10	p
947	10	p
948	10	p
949	10	p
950	10	p
951	10	p
952	10	p
953	10	p
954	10	p
955	10	p
956	10	p
957	10	p
958	10	p
959	10	p
960	10	p
961	10	p
962	10	p
963	10	p
964	10	p
965	10	p
966	10	p
967	10	p
968	10	p
969	10	p
970	10	p
971	10	p
972	10	p
973	10	p
974	10	p
975	10	p
976	10	p
977	10	p
978	10	p
979	10	p
980	10	p
981	10	p
982	10	p
983	10	p
984	10	p
985	10	p
986	10	p
987	10	p
988	10	p
989	10	p
990	10	p
991	10	p
992	10	p
993	10	p
994	10	p
995	10	p
996	10	p
997	10	p
998	10	p
999	10	p
1000	10	p
1001	10	p
1002	10	p
1003	10	p
1004	10	p
1005	10	p
1006	10	p
1007	10	p
1008	10	p
1009	10	p
1010	10	p
1011	10	p
1012	10	p
1013	10	p
1014	10	p
1015	10	p
1016	10	p
1017	10	p
1018	10	p
1019	10	p
1020	10	p
1021	10	p
1022	10	p
1023	10	p
1024	10	p
1025	10	p
1026	10	p
1027	10	p
1028	10	p
1029	10	p
1030	10	p
1031	10	p
1032	10	p
1033	10	p
1034	10	p
1035	10	p
1036	10	p
1037	10	p
1038	10	p
1039	10	p
1040	10	p
1041	10	p
1042	10	p
1043	10	p
1044	10	p
1045	10	p
1046	10	p
1047	10	p
1048	10	p
1049	10	p
1050	10	p
1051	10	p
1052	10	p
1053	10	p
1054	10	p
1055	10	p
1056	10	p
1057	10	p
1058	10	p
1059	10	p
1060	10	p
1061	10	p
1062	10	p
1063	10	p
1064	10	p
1065	10	p
1066	10	p
1067	10	p
1068	10	p
1069	10	p
1070	10	p
1071	10	p
1072	10	p
1073	10	p
1074	10	p
1075	10	p
1076	10	p
1077	10	p
1078	9	p
1079	9	p
1080	9	p
1081	9	p
1082	9	p
1083	9	p
1084	9	p
1085	9	p
1086	9	p
1087	9	p
1088	9	p
1089	9	p
1090	8	p
1091	8	p
1092	8	p
1093	8	p
1094	8	p
1095	8	p
1096	8	p
1097	8	p
1098	8	p
1099	8	p
1100	8	p
1101	8	p
1102	8	p
1103	8	p
1104	8	p
1105	8	p
1106	8	p
1107	8	p
1108	8	p
1109	8	p
1110	8	p
1111	8	p
1112	8	p
1113	8	p
1114	7	p
1115	7	p
1116	7	p
1117	7	p
1118	7	p
1119	7	p
1120	7	p
1121	7	p
1122	7	p
1123	7	p
1124	7	p
1125	7	p
1126	7	p
1127	7	p
1128	7	p
1129	7	p
1130	7	p
1131	7	p
1132	7	p
1133	7	p
1134	7	p
1135	7	p
1136	7	p
1137	7	p
1138	7	p
1139	7	p
1140	7	p
1141	7	p
1142	7	p
1143	7	p
1144	7	p
1145	7	p
1146	7	p
1147	7	p
1148	7	p
1149	7	p
1150	7	p
1151	7	p
1152	7	p
1153	7	p
1154	7	p
1155	7	p
1156	7	p
1157	7	p
1158	7	p
1159	7	p
1160	7	p
1161	7	p
1162	7	p
1163	7	p
1164	7	p
1165	7	p
1166	7	p
1167	7	p
1168	7	p
1169	7	p
1170	7	p
1171	7	p
1172	7	p
1173	7	p
1174	7	p
1175	7	p
1176	7	p
1177	7	p
1178	7	p
1179	7	p
1180	7	p
1181	7	p
1182	7	p
1183	7	p
1184	7	p
1185	7	p
1186	7	p
1187	7	p
1188	7	p
1189	7	p
1190	7	p
1191	7	p
1192	7	p
1193	7	p
1194	7	p
1195	7	p
1196	7	p
1197	6	p
1198	6	p
1199	6	p
1200	5	p
1201	5	p
1202	5	p
1203	5	p
1204	5	p
1205	5	p
1206	5	p
1207	5	p
1208	5	p
1209	5	p
1210	5	p
1211	5	p
1212	5	p
1213	5	p
1214	5	p
1215	5	p
1216	5	p
1217	5	p
1218	5	p
1219	5	p
1220	5	p
1221	5	p
1222	5	p
1223	5	p
1224	5	p
1225	5	p
1226	5	p
1227	5	p
1228	5	p
1229	5	p
1230	5	p
1231	5	p
1232	5	p
1233	5	p
1234	5	p
1235	5	p
1236	5	p
1237	5	p
1238	5	p
1239	5	p
1240	5	p
1241	5	p
1242	5	p
1243	5	p
1244	5	p
1245	5	p
1246	5	p
1247	5	p
1248	5	p
1249	5	p
1250	5	p
1251	5	p
1252	5	p
1253	5	p
1254	5	p
1255	5	p
1256	5	p
1257	5	p
1258	5	p
1259	5	p
1260	5	p
1261	5	p
1262	5	p
1263	5	p
1264	5	p
1265	5	p
1266	5	p
1267	5	p
1268	5	p
1269	5	p
1270	5	p
1271	5	p
1272	5	p
1273	5	p
1274	5	p
1275	5	p
1276	5	p
1277	5	p
1278	4	p
1279	4	p
1280	4	p
1281	4	p
1282	4	p
1283	4	p
1284	4	p
1285	4	p
1286	4	p
1287	4	p
1288	4	p
1289	4	p
1290	4	p
1291	4	p
1292	4	p
1293	4	p
1294	4	p
1295	4	p
1296	4	p
1297	4	p
1298	4	p
1299	4	p
1300	4	p
1301	4	p
1302	4	p
1303	4	p
1304	4	p
1305	4	p
1306	4	p
1307	4	p
1308	4	p
1309	4	p
1310	4	p
1311	4	p
1312	4	p
1313	4	p
1314	4	p
1315	4	p
1316	4	p
1317	4	p
1318	4	p
1319	4	p
1320	4	p
1321	4	p
1322	4	p
1323	4	p
1324	4	p
1325	4	p
1326	4	p
1327	4	p
1328	4	p
1329	4	p
1330	4	p
1331	4	p
1332	4	p
1333	4	p
1334	4	p
1335	4	p
1336	4	p
1337	4	p
1338	4	p
1339	4	p
1340	4	p
1341	4	p
1342	4	p
1343	4	p
1344	4	p
1345	4	p
1346	4	p
1347	4	p
1348	4	p
1349	4	p
1350	4	p
1351	4	p
1352	3	p
1353	3	p
1354	3	p
1355	3	p
1356	3	p
1357	3	p
1358	3	p
1359	3	p
1360	3	p
1361	3	p
1362	3	p
1363	3	p
1364	3	p
1365	3	p
1366	3	p
1367	2	p
1368	2	p
1369	2	p
1370	2	p
1371	2	p
1372	2	p
1373	2	p
1374	2	p
1375	2	p
1376	2	p
1377	2	p
1378	2	p
1379	2	p
1380	2	p
1381	2	p
1382	2	p
1383	2	p
1384	2	p
1385	2	p
1386	2	p
1387	2	p
1388	2	p
1389	2	p
1390	2	p
1391	2	p
1392	2	p
1393	2	p
1394	2	p
1395	2	p
1396	2	p
1397	2	p
1398	2	p
1399	2	p
1400	2	p
1401	2	p
1402	2	p
1403	2	p
1404	2	p
1405	2	p
1406	2	p
1407	2	p
1408	2	p
1409	2	p
1410	2	p
1411	2	p
1412	2	p
1413	2	p
1414	2	p
1415	2	p
1416	2	p
1417	2	p
1418	2	p
1419	2	p
1420	2	p
1421	2	p
1422	2	p
1423	2	p
1424	2	p
1425	2	p
1426	2	p
1427	2	p
1428	2	p
1429	2	p
1430	2	p
1431	2	p
1432	2	p
1433	2	p
1434	2	p
1435	2	p
1436	2	p
1437	2	p
1438	2	p
1439	2	p
1440	2	p
1441	2	p
1442	2	p
1443	2	p
1444	2	p
1445	2	p
1446	2	p
1447	2	p
1448	2	p
1449	2	p
1450	2	p
1451	2	p
1452	2	p
1453	2	p
1454	2	p
1455	2	p
1456	2	p
1457	2	p
1458	2	p
1459	2	p
1460	2	p
1461	2	p
1462	2	p
1463	2	p
1464	2	p
1465	2	p
1466	2	p
1467	2	p
1468	2	p
1469	2	p
1470	2	p
1471	2	p
1472	2	p
1473	2	p
1474	2	p
1475	2	p
1476	2	p
1477	2	p
1478	2	p
1479	2	p
1480	2	p
1481	2	p
1482	2	p
1483	2	p
1484	2	p
1485	2	p
1486	2	p
1487	2	p
1488	2	p
1489	2	p
1490	1	p
1491	1	p
1492	1	p
1493	1	p
1494	1	p
1495	1	p
1496	1	p
1497	1	p
1498	1	p
1499	1	p
1500	1	p
1501	1	p
1502	1	p
1503	1	p
1504	1	p
1505	1	p
1506	1	p
1507	1	p
1508	1	p
1509	1	p
1510	1	p
1511	1	p
1512	1	p
1513	1	p
1514	1	p
1515	1	p
1516	1	p
1517	1	p
1518	1	p
1519	1	p
1520	1	p
1521	1	p
1522	1	p
1523	1	p
1524	1	p
1525	1	p
1526	1	p
1527	1	p
1528	1	p
1529	1	p
1530	1	p
1531	1	p
1532	1	p
1533	1	p
1534	1	p
1535	1	p
1536	1	p
1537	1	p
1538	1	p
1539	1	p
1540	1	p
1541	1	p
1542	1	p
1543	1	p
1544	1	p
1545	1	p
1546	1	p
1547	1	p
1548	1	p
1549	1	p
1550	1	p
1551	1	p
1552	1	p
1553	1	p
1554	1	p
1555	1	p
1556	1	p
1557	1	p
1558	1	p
1559	1	p
1560	1	p
1561	1	p
1562	1	p
1563	1	p
1564	1	p
1565	1	p
1566	1	p
1567	1	p
1568	1	p
1569	1	p
1570	1	p
1571	1	p
1572	1	p
1573	1	p
1574	1	p
1575	1	p
1576	1	p
1577	1	p
1578	1	p
1579	1	p
1580	1	p
1581	1	p
1582	1	p
1583	1	p
1584	1	p
1585	1	p
1586	1	p
1587	1	p
1588	1	p
1589	1	p
1590	1	p
1591	1	p
1592	1	p
1593	1	p
1594	1	p
1595	1	p
1596	1	p
1597	1	p
1598	1	p
1599	1	p
1600	1	p
1601	1	p
1602	1	p
1603	1	p
1604	1	p
1605	1	p
1606	1	p
1607	1	p
1608	1	p
1609	1	p
1610	1	p
1611	1	p
1612	1	p
1613	1	p
1614	1	p
1615	1	p
1616	1	p
1617	1	p
1618	1	p
1619	1	p
1620	1	p
1621	1	p
1622	1	p
1623	1	p
1624	1	p
1625	1	p
1626	1	p
1627	1	p
1628	1	p
1629	1	p
1630	1	p
1631	1	p
1632	1	p
1633	1	p
1634	1	p
1635	1	p
1636	1	p
1637	1	p
1638	1	p
1639	1	p
1640	1	p
1641	1	p
1642	1	p
1643	1	p
1644	1	p
1645	1	p
1646	1	p
1647	1	p
1648	1	p
1649	1	p
1650	1	p
1651	1	p
1652	1	p
1653	1	p
1654	1	p
1655	1	p
1656	1	p
1657	1	p
1658	1	p
1659	1	p
1660	1	p
1661	1	p
1662	1	p
1663	1	p
1664	1	p
1665	1	p
1666	1	p
1667	1	p
1668	1	p
1669	1	p
1670	1	p
1671	1	p
1672	1	p
1673	1	p
1674	1	p
1675	1	p
1676	1	p
1677	1	p
1678	1	p
1679	1	p
1680	1	p
1681	1	p
1682	1	p
1683	1	p
1684	1	p
1685	1	p
1686	1	p
1687	1	p
1688	1	p
1689	1	p
1690	1	p
1691	1	p
1692	1	p
1693	1	p
1694	1	p
1695	1	p
1696	1	p
1697	1	p
1698	1	p
1699	1	p
1700	1	p
1701	1	p
1702	1	p
1703	1	p
1704	1	p
1705	1	p
1706	1	p
1707	1	p
1708	1	p
1709	1	p
1710	1	p
1711	1	p
1712	1	p
1713	1	p
1714	1	p
1715	1	p
1716	1	p
1717	1	p
1718	1	p
1719	1	p
1720	1	p
1721	1	p
1722	1	p
1723	1	p
1724	1	p
1725	1	p
1726	1	p
1727	1	p
1728	1	p
1729	1	p
1730	1	p
1731	1	p
1732	1	p
1733	1	p
1734	1	p
1735	1	p
1736	1	p
1737	1	p
1738	1	p
1739	1	p
1740	1	p
1741	1	p
1742	1	p
1743	1	p
1744	1	p
1745	1	p
1746	1	p
1747	1	p
1748	1	p
1749	1	p
1750	1	p
1751	1	p
1752	1	p
1753	1	p
1754	1	p
1755	1	p
1756	1	p
1757	1	p
1758	1	p
1759	1	p
1760	1	p
1761	1	p
1762	1	p
1763	1	p
1764	1	p
1765	1	p
1766	1	p
1767	1	p
1768	1	p
1769	1	p
1770	1	p
1771	1	p
1772	1	p
1773	1	p
1774	1	p
1775	1	p
1776	1	p
1777	1	p
1778	1	p
1779	1	p
1780	1	p
1781	1	p
1782	1	p
1783	1	p
1784	1	p
1785	1	p
1786	1	p
1787	1	p
1788	1	p
1789	1	p
1790	1	p
1791	1	p
1792	1	p
1793	1	p
1794	1	p
1795	1	p
1796	1	p
1797	1	p
1798	1	p
1799	1	p
1800	1	p
1801	1	p
1802	1	p
1803	1	p
1804	1	p
1805	1	p
1806	1	p
1807	1	p
1808	1	p
1809	1	p
1810	1	p
1811	1	p
1812	1	p
1813	1	p
1814	1	p
1815	1	p
1816	1	p
1817	1	p
1818	1	p
1819	1	p
1820	1	p
1821	1	p
1822	1	p
1823	1	p
1824	1	p
1825	1	p
1826	1	p
1827	1	p
1828	1	p
1829	1	p
1830	1	p
1831	1	p
1832	1	p
1833	1	p
1834	1	p
1835	1	p
1836	1	p
1837	1	p
1838	1	p
1839	1	p
1840	1	p
1841	1	p
1842	1	p
1843	1	p
1844	1	p
1845	1	p
1846	1	p
1847	1	p
1848	1	p
1849	1	p
1850	1	p
1851	1	p
1852	1	p
1853	1	p
1854	1	p
1855	1	p
1856	1	p
1857	1	p
1858	1	p
1859	1	p
1860	1	p
1861	1	p
1862	1	p
1863	1	p
1864	1	p
1865	1	p
1866	1	p
1867	1	p
1868	1	p
1869	1	p
1870	1	p
1871	1	p
1872	1	p
1873	1	p
1874	1	p
1875	1	p
1876	1	p
1877	1	p
1878	1	p
1879	1	p
1880	1	p
1881	1	p
1882	1	p
1883	1	p
1884	1	p
1885	1	p
1886	1	p
1887	1	p
1888	1	p
1889	1	p
1890	1	p
1891	1	p
1892	1	p
1893	1	p
1894	1	p
1895	1	p
1896	1	p
1897	1	p
1898	1	p
1899	1	p
1900	1	p
1901	1	p
1902	1	p
1903	1	p
1904	1	p
1905	1	p
1906	1	p
1907	1	p
1908	1	p
1909	1	p
1910	1	p
1911	1	p
1912	1	p
1913	1	p
1914	1	p
1915	1	p
1916	1	p
1917	1	p
1918	1	p
1919	1	p
1920	1	p
1921	1	p
1922	1	p
1923	1	p
1924	1	p
1925	1	p
1926	1	p
1927	1	p
1928	1	p
1929	1	p
1930	1	p
1931	1	p
1932	1	p
1933	1	p
1934	1	p
1935	1	p
1936	1	p
1937	1	p
1938	1	p
1939	1	p
1940	1	p
1941	1	p
1942	1	p
1943	1	p
1944	1	p
1945	1	p
1946	1	p
1947	1	p
1948	1	p
1949	1	p
1950	1	p
1951	1	p
1952	1	p
1953	1	p
1954	1	p
1955	1	p
1956	1	p
1957	1	p
1958	1	p
1959	1	p
1960	1	p
1961	1	p
1962	1	p
1963	1	p
1964	1	p
1965	1	p
1966	1	p
1967	1	p
1968	1	p
1969	1	p
1970	1	p
1971	1	p
1972	1	p
1973	1	p
1974	1	p
1975	1	p
1976	1	p
1977	1	p
1978	1	p
1979	1	p
1980	1	p
1981	1	p
1982	1	p
1983	1	p
1984	1	p
1985	1	p
1986	1	p
1987	1	p
1988	1	p
1989	1	p
1990	1	p
1991	1	p
1992	1	p
1993	1	p
1994	1	p
1995	1	p
1996	1	p
1997	1	p
1998	1	p
1999	1	p
2000	1	p
2001	1	p
2002	1	p
2003	1	p
2004	1	p
2005	1	p
2006	1	p
2007	1	p
2008	1	p
2009	1	p
2010	1	p
2011	1	p
2012	1	p
2013	1	p
2014	1	p
2015	1	p
2016	1	p
2017	1	p
2018	1	p
2019	1	p
2020	1	p
2021	1	p
2022	1	p
2023	1	p
2024	1	p
2025	1	p
2026	1	p
2027	1	p
2028	1	p
2029	1	p
2030	1	p
2031	1	p
2032	1	p
2033	1	p
2034	1	p
2035	1	p
2036	1	p
2037	1	p
2038	1	p
2039	1	p
2040	1	p
2041	1	p
2042	1	p
2043	1	p
2044	1	p
2045	1	p
2046	1	p
2047	1	p
2048	1	p
2049	1	p
2050	1	p
2051	1	p
2052	1	p
2053	1	p
2054	1	p
2055	1	p
2056	1	p
2057	1	p
2058	1	p
2059	1	p
2060	1	p
2061	1	p
2062	1	p
2063	1	p
2064	1	p
2065	1	p
2066	1	p
2067	1	p
2068	1	p
2069	1	p
2070	1	p
2071	1	p
2072	1	p
2073	1	p
2074	1	p
2075	1	p
2076	1	p
2077	1	p
2078	1	p
2079	1	p
2080	1	p
2081	1	p
2082	1	p
2083	1	p
2084	1	p
2085	1	p
2086	1	p
2087	1	p
2088	1	p
2089	1	p
2090	1	p
2091	1	p
2092	1	p
2093	1	p
2094	1	p
2095	1	p
2096	1	p
2097	1	p
2098	1	p
2099	1	p
2100	1	p
2101	1	p
2102	1	p
2103	1	p
2104	1	p
2105	1	p
2106	1	p
2107	1	p
2108	1	p
2109	1	p
2110	1	p
2111	1	p
2112	1	p
2113	1	p
2114	1	p
2115	1	p
2116	1	p
2117	1	p
2118	1	p
2119	1	p
2120	1	p
2121	1	p
2122	1	p
2123	1	p
2124	1	p
2125	1	p
2126	1	p
2127	1	p
2128	1	p
2129	1	p
2130	1	p
2131	1	p
2132	1	p
2133	1	p
2134	1	p
2135	1	p
2136	1	p
2137	1	p
2138	1	p
2139	1	p
2140	1	p
2141	1	p
2142	1	p
2143	1	p
2144	1	p
2145	1	p
2146	1	p
2147	1	p
2148	1	p
2149	1	p
2150	1	p
2151	1	p
2152	1	p
2153	1	p
2154	1	p
2155	1	p
2156	1	p
2157	1	p
2158	1	p
2159	1	p
2160	1	p
2161	1	p
2162	1	p
2163	1	p
2164	1	p
2165	1	p
2166	1	p
2167	1	p
2168	1	p
2169	1	p
2170	1	p
2171	1	p
2172	1	p
2173	1	p
2174	1	p
2175	1	p
2176	1	p
2177	1	p
2178	1	p
2179	1	p
2180	1	p
2181	1	p
2182	1	p
2183	1	p
2184	1	p
2185	1	p
2186	1	p
2187	1	p
2188	1	p
2189	1	p
2190	1	p
2191	1	p
2192	1	p
2193	1	p
2194	1	p
2195	1	p
2196	1	p
2197	1	p
2198	1	p
2199	1	p
2200	1	p
2201	1	p
2202	1	p
2203	1	p
2204	1	p
2205	1	p
2206	1	p
2207	1	p
2208	1	p
2209	1	p
2210	1	p
2211	1	p
2212	1	p
2213	1	p
2214	1	p
2215	1	p
2216	1	p
2217	1	p
2218	1	p
2219	1	p
2220	1	p
2221	1	p
2222	1	p
2223	1	p
2224	1	p
2225	1	p
2226	1	p
2227	1	p
2228	1	p
2229	1	p
2230	1	p
2231	1	p
2232	1	p
2233	1	p
2234	1	p
2235	1	p
2236	1	p
2237	1	p
2238	1	p
2239	1	p
2240	1	p
2241	1	p
2242	1	p
2243	1	p
2244	1	p
2245	1	p
2246	1	p
2247	1	p
2248	1	p
2249	1	p
2250	1	p
2251	1	p
2252	1	p
2253	1	p
2254	1	p
2255	1	p
2256	1	p
2257	1	p
2258	1	p
2259	1	p
2260	1	p
2261	1	p
2262	1	p
2263	1	p
2264	1	p
2265	1	p
2266	1	p
2267	1	p
2268	1	p
2269	1	p
2270	1	p
2271	1	p
2272	1	p
2273	1	p
2274	1	p
2275	1	p
2276	1	p
2277	1	p
2278	1	p
2279	1	p
2280	1	p
2281	1	p
2282	1	p
2283	1	p
2284	1	p
2285	1	p
2286	1	p
2287	1	p
2288	1	p
2289	1	p
2290	1	p
2291	1	p
2292	1	p
2293	1	p
2294	1	p
2295	1	p
2296	1	p
2297	1	p
2298	1	p
2299	1	p
2300	1	p
2301	1	p
2302	1	p
2303	1	p
2304	1	p
2305	1	p
2306	1	p
2307	1	p
2308	1	p
2309	1	p
2310	1	p
2311	1	p
2312	1	p
2313	1	p
2314	1	p
2315	1	p
2316	1	p
2317	1	p
2318	1	p
2319	1	p
2320	1	p
2321	1	p
2322	1	p
2323	1	p
2324	1	p
2325	1	p
2326	1	p
2327	1	p
2328	1	p
2329	1	p
2330	1	p
2331	1	p
2332	1	p
2333	1	p
2334	1	p
2335	1	p
2336	1	p
2337	1	p
2338	1	p
2339	1	p
2340	1	p
2341	1	p
2342	1	p
2343	1	p
2344	1	p
2345	1	p
2346	1	p
2347	1	p
2348	1	p
2349	1	p
2350	1	p
2351	1	p
2352	1	p
2353	1	p
2354	1	p
2355	1	p
2356	1	p
2357	1	p
2358	1	p
2359	1	p
2360	1	p
2361	1	p
2362	1	p
2363	1	p
2364	1	p
2365	1	p
2366	1	p
2367	1	p
2368	1	p
2369	1	p
2370	1	p
2371	1	p
2372	1	p
2373	1	p
2374	1	p
2375	1	p
2376	1	p
2377	1	p
2378	1	p
2379	1	p
2380	1	p
2381	1	p
2382	1	p
2383	1	p
2384	1	p
2385	1	p
2386	1	p
2387	1	p
2388	1	p
2389	1	p
2390	1	p
2391	1	p
2392	1	p
2393	1	p
2394	1	p
2395	1	p
2396	1	p
2397	1	p
2398	1	p
2399	1	p
2400	1	p
2401	1	p
2402	1	p
2403	1	p
2404	1	p
2405	1	p
2406	1	p
2407	1	p
2408	1	p
2409	1	p
2410	1	p
2411	1	p
2412	1	p
2413	1	p
2414	1	p
2415	1	p
2416	1	p
2417	1	p
2418	1	p
2419	1	p
2420	1	p
2421	1	p
2422	1	p
2423	1	p
2424	1	p
2425	1	p
2426	1	p
2427	1	p
2428	1	p
2429	1	p
2430	1	p
2431	1	p
2432	1	p
2433	1	p
2434	1	p
2435	1	p
2436	1	p
2437	1	p
2438	1	p
2439	1	p
2440	1	p
2441	1	p
2442	1	p
2443	1	p
2444	1	p
2445	1	p
2446	1	p
2447	1	p
2448	1	p
2449	1	p
2450	1	p
2451	1	p
2452	1	p
2453	1	p
2454	1	p
2455	1	p
2456	1	p
2457	1	p
2458	1	p
2459	1	p
2460	1	p
2461	1	p
2462	1	p
2463	1	p
2464	1	p
2465	1	p
2466	1	p
2467	1	p
2468	1	p
2469	1	p
2470	1	p
2471	1	p
2472	1	p
2473	1	p
2474	1	p
2475	1	p
2476	1	p
2477	1	p
2478	1	p
2479	1	p
2480	1	p
2481	1	p
2482	1	p
2483	1	p
2484	1	p
2485	1	p
2486	1	p
2487	1	p
2488	1	p
2489	1	p
2490	1	p
2491	1	p
2492	1	p
2493	1	p
2494	1	p
2495	1	p
2496	1	p
2497	1	p
2498	1	p
2499	1	p
2500	1	p
2501	1	p
2502	1	p
2503	1	p
2504	1	p
2505	1	p
2506	1	p
2507	1	p
2508	1	p
2509	1	p
2510	1	p
2511	1	p
2512	1	p
2513	1	p
2514	1	p
2515	1	p
2516	1	p
2517	1	p
2518	1	p
2519	1	p
2520	1	p
2521	1	p
2522	1	p
2523	1	p
2524	1	p
2525	1	p
2526	1	p
2527	1	p
2528	1	p
2529	1	p
2530	1	p
2531	1	p
2532	1	p
2533	1	p
2534	1	p
2535	1	p
2536	1	p
2537	1	p
2538	1	p
2539	1	p
2540	1	p
2541	1	p
2542	1	p
2543	1	p
2544	1	p
2545	1	p
2546	1	p
2547	1	p
2548	1	p
2549	1	p
2550	1	p
2551	1	p
2552	1	p
2553	1	p
2554	1	p
2555	1	p
2556	1	p
2557	1	p
2558	1	p
2559	1	p
2560	1	p
2561	1	p
2562	1	p
2563	1	p
2564	1	p
2565	1	p
2566	1	p
2567	1	p
2568	1	p
2569	1	p
2570	1	p
2571	1	p
2572	1	p
2573	1	p
2574	1	p
2575	1	p
2576	1	p
2577	1	p
2578	1	p
2579	1	p
2580	1	p
2581	1	p
2582	1	p
2583	1	p
2584	1	p
2585	1	p
2586	1	p
2587	1	p
2588	1	p
2589	1	p
2590	1	p
2591	1	p
2592	1	p
2593	1	p
2594	1	p
2595	1	p
2596	1	p
2597	1	p
2598	1	p
2599	1	p
2600	1	p
2601	1	p
2602	1	p
2603	1	p
2604	1	p
2605	1	p
2606	1	p
2607	1	p
2608	1	p
2609	1	p
2610	1	p
2611	1	p
2612	1	p
2613	1	p
2614	1	p
2615	1	p
2616	1	p
2617	1	p
2618	1	p
2619	1	p
2620	1	p
2621	1	p
2622	1	p
2623	1	p
2624	1	p
2625	1	p
2626	1	p
2627	1	p
2628	0	p


==> figures/data/fail-pass-number-per-language-cumulative.tsv <==
num_pairs	num_projects	label
2	323	j
3	320	j
6	318	j
9	317	j
10	316	j
12	315	j
14	314	j
16	311	j
18	308	j
20	305	j
21	304	j
22	303	j
23	301	j
24	300	j
26	298	j
28	296	j
29	293	j
30	292	j
33	289	j
35	287	j
37	285	j
39	284	j
40	283	j
41	282	j
42	279	j
43	276	j
44	274	j
46	272	j
47	271	j
48	269	j
49	268	j
50	267	j
51	265	j
52	263	j
53	261	j
54	259	j
55	257	j
57	256	j
58	255	j
60	254	j
61	253	j
62	251	j
64	250	j
65	248	j
67	246	j
68	242	j
69	240	j
71	239	j
72	238	j
74	235	j
75	234	j
76	230	j
77	228	j
78	226	j
79	222	j
81	217	j
82	215	j
84	212	j
85	211	j
86	207	j
87	206	j
88	203	j
89	201	j
90	199	j
91	198	j
97	196	j
98	194	j
99	192	j
100	190	j
101	189	j
102	188	j
104	187	j
106	185	j
107	184	j
108	183	j
109	182	j
110	180	j
111	179	j
112	178	j
113	176	j
115	173	j
116	172	j
120	170	j
124	169	j
132	167	j
133	166	j
135	165	j
136	164	j
137	163	j
138	162	j
139	161	j
141	160	j
142	158	j
143	157	j
144	156	j
148	155	j
149	153	j
151	152	j
152	150	j
153	148	j
158	147	j
160	146	j
161	145	j
162	144	j
164	143	j
167	142	j
170	140	j
173	138	j
177	137	j
179	136	j
180	135	j
181	134	j
182	130	j
183	129	j
185	127	j
186	126	j
187	125	j
190	123	j
191	122	j
193	121	j
196	120	j
197	119	j
199	117	j
204	116	j
206	115	j
209	114	j
210	113	j
215	111	j
217	110	j
218	109	j
219	108	j
220	107	j
222	106	j
225	105	j
227	103	j
228	101	j
230	100	j
235	99	j
247	98	j
249	97	j
251	96	j
256	95	j
259	94	j
262	93	j
263	91	j
268	90	j
272	89	j
277	87	j
278	86	j
282	85	j
290	84	j
291	83	j
298	82	j
307	81	j
312	79	j
313	78	j
326	77	j
333	76	j
336	75	j
342	74	j
346	73	j
348	72	j
354	71	j
375	70	j
380	69	j
381	68	j
385	67	j
389	66	j
405	65	j
409	64	j
418	63	j
422	62	j
425	61	j
426	60	j
444	59	j
454	58	j
464	57	j
471	56	j
472	55	j
488	54	j
490	53	j
497	52	j
514	51	j
516	50	j
525	49	j
528	48	j
533	47	j
539	45	j
553	44	j
556	43	j
570	42	j
621	41	j
657	40	j
671	39	j
693	38	j
702	37	j
703	36	j
707	35	j
727	34	j
744	33	j
754	32	j
774	31	j
787	30	j
833	29	j
878	28	j
900	27	j
901	26	j
929	24	j
972	23	j
1004	22	j
1012	21	j
1092	20	j
1137	19	j
1197	18	j
1201	17	j
1434	16	j
1436	15	j
1621	14	j
1702	13	j
1837	12	j
2065	11	j
2133	10	j
2349	9	j
3306	8	j
3378	7	j
3417	6	j
3689	5	j
4177	4	j
4438	3	j
8047	2	j
13699	1	j
3	318	p
7	317	p
8	316	p
13	315	p
15	314	p
17	313	p
18	312	p
20	311	p
22	310	p
26	309	p
31	308	p
33	307	p
41	306	p
42	305	p
49	303	p
50	302	p
51	301	p
53	300	p
54	299	p
57	298	p
64	297	p
65	296	p
70	295	p
77	293	p
79	292	p
81	291	p
83	290	p
85	289	p
87	288	p
91	287	p
93	286	p
95	285	p
98	284	p
103	283	p
104	282	p
109	281	p
111	280	p
112	279	p
114	277	p
115	276	p
118	275	p
119	274	p
120	273	p
125	271	p
128	270	p
131	269	p
135	268	p
136	267	p
137	265	p
140	264	p
143	263	p
149	262	p
150	261	p
152	260	p
153	259	p
155	258	p
156	257	p
161	256	p
162	255	p
164	254	p
169	253	p
173	252	p
177	251	p
178	250	p
184	249	p
185	248	p
187	247	p
190	244	p
194	243	p
195	242	p
198	241	p
203	240	p
204	239	p
205	238	p
208	236	p
211	235	p
215	234	p
219	233	p
225	231	p
226	230	p
227	229	p
228	228	p
231	227	p
233	226	p
235	225	p
236	224	p
237	221	p
239	220	p
243	219	p
255	218	p
257	217	p
258	216	p
262	215	p
267	214	p
279	213	p
283	212	p
292	211	p
293	210	p
294	209	p
301	208	p
304	207	p
311	205	p
312	204	p
313	203	p
314	202	p
316	201	p
321	200	p
324	199	p
335	197	p
336	195	p
338	194	p
347	192	p
352	191	p
353	190	p
363	189	p
366	188	p
369	187	p
370	186	p
371	185	p
374	184	p
381	183	p
384	182	p
388	181	p
395	180	p
396	179	p
398	178	p
400	177	p
403	176	p
404	175	p
429	174	p
430	173	p
435	172	p
436	171	p
448	170	p
449	169	p
467	168	p
471	167	p
476	166	p
484	165	p
485	164	p
490	163	p
513	162	p
525	160	p
532	159	p
539	158	p
550	157	p
553	156	p
557	153	p
560	152	p
567	151	p
569	150	p
570	149	p
573	148	p
575	147	p
587	146	p
591	145	p
593	144	p
595	143	p
597	142	p
604	141	p
607	140	p
616	139	p
617	138	p
620	137	p
624	136	p
628	135	p
636	134	p
655	133	p
663	132	p
671	131	p
675	130	p
677	129	p
688	128	p
695	127	p
697	126	p
703	125	p
705	124	p
709	123	p
716	122	p
717	121	p
721	120	p
725	119	p
727	118	p
735	117	p
740	116	p
752	115	p
755	114	p
765	113	p
770	112	p
773	111	p
775	110	p
780	109	p
781	108	p
793	107	p
811	106	p
816	105	p
822	104	p
830	103	p
856	102	p
861	101	p
863	100	p
865	99	p
880	98	p
892	97	p
900	96	p
903	93	p
914	92	p
920	91	p
922	90	p
926	89	p
929	88	p
942	86	p
945	85	p
958	84	p
974	83	p
977	82	p
986	81	p
1016	80	p
1017	79	p
1047	78	p
1051	77	p
1055	76	p
1060	75	p
1078	74	p
1087	73	p
1102	72	p
1109	71	p
1122	70	p
1123	69	p
1128	68	p
1136	67	p
1138	66	p
1144	65	p
1146	64	p
1148	63	p
1159	62	p
1173	61	p
1182	60	p
1197	59	p
1201	58	p
1213	57	p
1220	56	p
1245	55	p
1246	54	p
1252	53	p
1293	52	p
1314	51	p
1325	50	p
1328	49	p
1350	48	p
1388	47	p
1389	46	p
1427	45	p
1481	44	p
1547	43	p
1588	42	p
1600	41	p
1660	40	p
1757	39	p
1787	38	p
1792	37	p
1794	36	p
1811	35	p
1878	34	p
1902	33	p
1978	32	p
2009	31	p
2128	30	p
2164	29	p
2169	28	p
2170	27	p
2272	26	p
2296	25	p
2334	24	p
2403	23	p
2428	22	p
2432	21	p
2680	20	p
2765	19	p
2766	18	p
2824	17	p
2860	16	p
2883	15	p
2905	14	p
2924	13	p
3961	12	p
4291	11	p
4339	10	p
4733	9	p
5709	8	p
6599	7	p
6886	6	p
6896	5	p
8697	4	p
11051	3	p
11423	2	p
14510	1	p

==> figures/data/fail-pass-number-per-language.tsv <==
x	y	label
1	13699	j
2	8047	j
3	4438	j
4	4177	j
5	3689	j
6	3417	j
7	3378	j
8	3306	j
9	2349	j
10	2133	j
11	2065	j
12	1837	j
13	1702	j
14	1621	j
15	1436	j
16	1434	j
17	1201	j
18	1197	j
19	1137	j
20	1092	j
21	1012	j
22	1004	j
23	972	j
24	929	j
25	901	j
26	901	j
27	900	j
28	878	j
29	833	j
30	787	j
31	774	j
32	754	j
33	744	j
34	727	j
35	707	j
36	703	j
37	702	j
38	693	j
39	671	j
40	657	j
41	621	j
42	570	j
43	556	j
44	553	j
45	539	j
46	533	j
47	533	j
48	528	j
49	525	j
50	516	j
51	514	j
52	497	j
53	490	j
54	488	j
55	472	j
56	471	j
57	464	j
58	454	j
59	444	j
60	426	j
61	425	j
62	422	j
63	418	j
64	409	j
65	405	j
66	389	j
67	385	j
68	381	j
69	380	j
70	375	j
71	354	j
72	348	j
73	346	j
74	342	j
75	336	j
76	333	j
77	326	j
78	313	j
79	312	j
80	307	j
81	307	j
82	298	j
83	291	j
84	290	j
85	282	j
86	278	j
87	277	j
88	272	j
89	272	j
90	268	j
91	263	j
92	262	j
93	262	j
94	259	j
95	256	j
96	251	j
97	249	j
98	247	j
99	235	j
100	230	j
101	228	j
102	227	j
103	227	j
104	225	j
105	225	j
106	222	j
107	220	j
108	219	j
109	218	j
110	217	j
111	215	j
112	210	j
113	210	j
114	209	j
115	206	j
116	204	j
117	199	j
118	197	j
119	197	j
120	196	j
121	193	j
122	191	j
123	190	j
124	187	j
125	187	j
126	186	j
127	185	j
128	183	j
129	183	j
130	182	j
131	181	j
132	181	j
133	181	j
134	181	j
135	180	j
136	179	j
137	177	j
138	173	j
139	170	j
140	170	j
141	167	j
142	167	j
143	164	j
144	162	j
145	161	j
146	160	j
147	158	j
148	153	j
149	152	j
150	152	j
151	151	j
152	151	j
153	149	j
154	148	j
155	148	j
156	144	j
157	143	j
158	142	j
159	141	j
160	141	j
161	139	j
162	138	j
163	137	j
164	136	j
165	135	j
166	133	j
167	132	j
168	124	j
169	124	j
170	120	j
171	116	j
172	116	j
173	115	j
174	113	j
175	113	j
176	113	j
177	112	j
178	112	j
179	111	j
180	110	j
181	109	j
182	109	j
183	108	j
184	107	j
185	106	j
186	104	j
187	104	j
188	102	j
189	101	j
190	100	j
191	99	j
192	99	j
193	98	j
194	98	j
195	97	j
196	97	j
197	91	j
198	91	j
199	90	j
200	89	j
201	89	j
202	88	j
203	88	j
204	87	j
205	87	j
206	87	j
207	86	j
208	85	j
209	85	j
210	85	j
211	85	j
212	84	j
213	82	j
214	82	j
215	82	j
216	81	j
217	81	j
218	79	j
219	79	j
220	79	j
221	79	j
222	79	j
223	78	j
224	78	j
225	78	j
226	78	j
227	77	j
228	77	j
229	76	j
230	76	j
231	75	j
232	75	j
233	75	j
234	75	j
235	74	j
236	72	j
237	72	j
238	72	j
239	71	j
240	69	j
241	68	j
242	68	j
243	67	j
244	67	j
245	67	j
246	67	j
247	65	j
248	65	j
249	64	j
250	64	j
251	62	j
252	61	j
253	61	j
254	60	j
255	58	j
256	57	j
257	55	j
258	54	j
259	54	j
260	53	j
261	53	j
262	52	j
263	52	j
264	51	j
265	51	j
266	50	j
267	50	j
268	49	j
269	48	j
270	47	j
271	47	j
272	46	j
273	44	j
274	44	j
275	43	j
276	43	j
277	42	j
278	42	j
279	42	j
280	41	j
281	41	j
282	41	j
283	40	j
284	39	j
285	37	j
286	35	j
287	35	j
288	33	j
289	33	j
290	30	j
291	30	j
292	30	j
293	29	j
294	28	j
295	28	j
296	28	j
297	26	j
298	26	j
299	24	j
300	24	j
301	23	j
302	22	j
303	22	j
304	21	j
305	20	j
306	18	j
307	18	j
308	18	j
309	16	j
310	16	j
311	16	j
312	14	j
313	14	j
314	14	j
315	12	j
316	10	j
317	9	j
318	6	j
319	3	j
320	3	j
321	2	j
322	2	j
323	2	j
1	14510	p
2	11423	p
3	11051	p
4	8697	p
5	6896	p
6	6886	p
7	6599	p
8	5709	p
9	4733	p
10	4339	p
11	4291	p
12	3961	p
13	2924	p
14	2905	p
15	2883	p
16	2860	p
17	2824	p
18	2766	p
19	2765	p
20	2680	p
21	2432	p
22	2428	p
23	2403	p
24	2334	p
25	2296	p
26	2272	p
27	2170	p
28	2169	p
29	2164	p
30	2128	p
31	2009	p
32	1978	p
33	1902	p
34	1878	p
35	1811	p
36	1794	p
37	1792	p
38	1787	p
39	1757	p
40	1660	p
41	1600	p
42	1588	p
43	1547	p
44	1481	p
45	1427	p
46	1389	p
47	1388	p
48	1350	p
49	1328	p
50	1325	p
51	1314	p
52	1293	p
53	1252	p
54	1246	p
55	1245	p
56	1220	p
57	1213	p
58	1201	p
59	1197	p
60	1182	p
61	1173	p
62	1159	p
63	1148	p
64	1146	p
65	1144	p
66	1138	p
67	1136	p
68	1128	p
69	1123	p
70	1122	p
71	1109	p
72	1102	p
73	1087	p
74	1078	p
75	1060	p
76	1055	p
77	1051	p
78	1047	p
79	1017	p
80	1016	p
81	986	p
82	977	p
83	974	p
84	958	p
85	945	p
86	942	p
87	929	p
88	929	p
89	926	p
90	922	p
91	920	p
92	914	p
93	903	p
94	900	p
95	900	p
96	900	p
97	892	p
98	880	p
99	865	p
100	863	p
101	861	p
102	856	p
103	830	p
104	822	p
105	816	p
106	811	p
107	793	p
108	781	p
109	780	p
110	775	p
111	773	p
112	770	p
113	765	p
114	755	p
115	752	p
116	740	p
117	735	p
118	727	p
119	725	p
120	721	p
121	717	p
122	716	p
123	709	p
124	705	p
125	703	p
126	697	p
127	695	p
128	688	p
129	677	p
130	675	p
131	671	p
132	663	p
133	655	p
134	636	p
135	628	p
136	624	p
137	620	p
138	617	p
139	616	p
140	607	p
141	604	p
142	597	p
143	595	p
144	593	p
145	591	p
146	587	p
147	575	p
148	573	p
149	570	p
150	569	p
151	567	p
152	560	p
153	557	p
154	553	p
155	553	p
156	553	p
157	550	p
158	539	p
159	532	p
160	525	p
161	513	p
162	513	p
163	490	p
164	485	p
165	484	p
166	476	p
167	471	p
168	467	p
169	449	p
170	448	p
171	436	p
172	435	p
173	430	p
174	429	p
175	404	p
176	403	p
177	400	p
178	398	p
179	396	p
180	395	p
181	388	p
182	384	p
183	381	p
184	374	p
185	371	p
186	370	p
187	369	p
188	366	p
189	363	p
190	353	p
191	352	p
192	347	p
193	338	p
194	338	p
195	336	p
196	335	p
197	335	p
198	324	p
199	324	p
200	321	p
201	316	p
202	314	p
203	313	p
204	312	p
205	311	p
206	304	p
207	304	p
208	301	p
209	294	p
210	293	p
211	292	p
212	283	p
213	279	p
214	267	p
215	262	p
216	258	p
217	257	p
218	255	p
219	243	p
220	239	p
221	237	p
222	236	p
223	236	p
224	236	p
225	235	p
226	233	p
227	231	p
228	228	p
229	227	p
230	226	p
231	225	p
232	219	p
233	219	p
234	215	p
235	211	p
236	208	p
237	205	p
238	205	p
239	204	p
240	203	p
241	198	p
242	195	p
243	194	p
244	190	p
245	187	p
246	187	p
247	187	p
248	185	p
249	184	p
250	178	p
251	177	p
252	173	p
253	169	p
254	164	p
255	162	p
256	161	p
257	156	p
258	155	p
259	153	p
260	152	p
261	150	p
262	149	p
263	143	p
264	140	p
265	137	p
266	136	p
267	136	p
268	135	p
269	131	p
270	128	p
271	125	p
272	120	p
273	120	p
274	119	p
275	118	p
276	115	p
277	114	p
278	112	p
279	112	p
280	111	p
281	109	p
282	104	p
283	103	p
284	98	p
285	95	p
286	93	p
287	91	p
288	87	p
289	85	p
290	83	p
291	81	p
292	79	p
293	77	p
294	70	p
295	70	p
296	65	p
297	64	p
298	57	p
299	54	p
300	53	p
301	51	p
302	50	p
303	49	p
304	42	p
305	42	p
306	41	p
307	33	p
308	31	p
309	26	p
310	22	p
311	20	p
312	18	p
313	17	p
314	15	p
315	13	p
316	8	p
317	7	p
318	3	p


==> figures/data/fail-pass-percent-per-language-cumulative.tsv <==
percent	num_pairs	label
0.3158	323	j
0.3227	322	j
0.7824	321	j
0.9735	320	j
1.6637	319	j
1.7791	318	j
1.7946	317	j
1.8155	316	j
1.8472	315	j
1.8514	314	j
1.9502	313	j
1.9802	312	j
2.0039	311	j
2.0313	310	j
2.1277	309	j
2.1528	307	j
2.1803	306	j
2.1898	305	j
2.3622	304	j
2.3797	303	j
2.4071	302	j
2.4799	301	j
2.5023	300	j
2.5121	299	j
2.5436	298	j
2.6168	297	j
2.6253	296	j
2.6619	295	j
2.7595	294	j
2.924	293	j
2.9465	292	j
2.9617	291	j
2.9915	290	j
3.0824	289	j
3.1307	288	j
3.1921	287	j
3.2039	286	j
3.285	285	j
3.3141	284	j
3.3156	283	j
3.3748	282	j
3.433	281	j
3.4838	280	j
3.597	279	j
3.6554	278	j
3.7211	277	j
3.7285	276	j
3.7299	275	j
3.7849	274	j
3.8224	273	j
3.9881	272	j
4.0703	271	j
4.0866	270	j
4.1012	269	j
4.1958	268	j
4.207	267	j
4.2138	266	j
4.2317	265	j
4.2605	264	j
4.2718	263	j
4.2719	262	j
4.3025	261	j
4.333	260	j
4.3478	259	j
4.3646	258	j
4.4696	257	j
4.4907	256	j
4.4917	255	j
4.5066	254	j
4.5133	253	j
4.5168	252	j
4.5406	251	j
4.5549	250	j
4.5662	249	j
4.6089	248	j
4.6224	247	j
4.6517	246	j
4.6695	245	j
4.6711	244	j
4.6864	243	j
4.6963	242	j
4.6964	241	j
4.708	240	j
4.7511	239	j
4.7619	238	j
4.774	237	j
4.7749	236	j
4.7917	235	j
4.8045	234	j
4.8434	233	j
4.8901	232	j
4.9818	231	j
4.9953	230	j
5.0133	229	j
5.0568	228	j
5.0659	227	j
5.0743	226	j
5.0992	225	j
5.1181	224	j
5.1432	223	j
5.1859	222	j
5.2083	221	j
5.2204	220	j
5.2261	219	j
5.26	218	j
5.2949	217	j
5.317	216	j
5.3428	215	j
5.3537	214	j
5.3698	213	j
5.3797	212	j
5.3801	211	j
5.3918	210	j
5.4108	209	j
5.4303	208	j
5.4439	207	j
5.4608	206	j
5.4786	205	j
5.5082	204	j
5.5123	203	j
5.5302	202	j
5.5468	201	j
5.5556	200	j
5.5675	199	j
5.5927	198	j
5.6006	197	j
5.6016	196	j
5.6471	195	j
5.7413	194	j
5.7834	193	j
5.791	192	j
5.7918	191	j
5.8209	190	j
5.8338	189	j
5.8548	188	j
5.8809	187	j
5.8968	186	j
5.9152	185	j
6.0251	184	j
6.04	183	j
6.0453	182	j
6.0632	181	j
6.135	180	j
6.1779	179	j
6.1849	178	j
6.2201	177	j
6.2276	176	j
6.3173	175	j
6.3313	174	j
6.3733	173	j
6.4213	172	j
6.4469	171	j
6.4688	170	j
6.469	169	j
6.5076	168	j
6.5217	167	j
6.5476	166	j
6.5736	165	j
6.5806	164	j
6.5953	163	j
6.6092	162	j
6.6275	161	j
6.6715	160	j
6.7042	159	j
6.7199	158	j
6.7511	157	j
6.8204	156	j
6.8309	155	j
6.8567	154	j
6.9095	153	j
6.9193	152	j
6.9283	151	j
6.9307	150	j
6.9523	149	j
6.9711	148	j
7.0	147	j
7.0006	146	j
7.0358	145	j
7.0648	144	j
7.0657	143	j
7.1793	142	j
7.2156	141	j
7.2831	140	j
7.3171	139	j
7.3606	138	j
7.4476	137	j
7.4755	136	j
7.4924	135	j
7.5333	134	j
7.5453	133	j
7.571	132	j
7.5906	131	j
7.6393	130	j
7.6536	129	j
7.671	128	j
7.6923	127	j
7.7186	126	j
7.7413	125	j
7.765	124	j
7.8001	123	j
7.8414	122	j
7.8778	121	j
7.8858	120	j
7.9216	119	j
7.9748	118	j
7.9876	117	j
8.0229	116	j
8.0328	115	j
8.044	114	j
8.0933	113	j
8.1206	112	j
8.1707	111	j
8.1982	110	j
8.2498	109	j
8.3408	108	j
8.4621	107	j
8.5459	106	j
8.6042	105	j
8.6321	104	j
8.6983	103	j
8.7094	102	j
8.7523	101	j
8.8136	100	j
8.8967	99	j
8.962	98	j
8.9666	97	j
9.0546	96	j
9.0676	95	j
9.1074	94	j
9.1205	93	j
9.1982	92	j
9.2513	91	j
9.2766	90	j
9.2788	89	j
9.2906	88	j
9.4868	87	j
9.5429	86	j
9.6192	85	j
9.7017	84	j
9.7087	83	j
9.7707	82	j
9.816	81	j
9.8909	80	j
10.0219	79	j
10.107	78	j
10.1098	77	j
10.2002	76	j
10.4418	75	j
10.4966	74	j
10.5195	73	j
10.5198	72	j
10.6434	71	j
10.6667	70	j
10.7621	69	j
10.8824	68	j
10.8839	67	j
10.8859	66	j
11.0289	65	j
11.0687	64	j
11.1111	63	j
11.1137	62	j
11.1608	61	j
11.1702	60	j
11.2462	59	j
11.3887	58	j
11.4734	57	j
11.5527	56	j
11.6667	55	j
12.0328	54	j
12.0795	53	j
12.1019	52	j
12.3858	51	j
12.5095	50	j
12.5248	49	j
12.5586	48	j
12.5806	47	j
12.6316	46	j
13.0374	45	j
13.2348	44	j
13.3086	43	j
13.8403	42	j
14.1221	41	j
14.1499	40	j
14.174	39	j
14.1966	38	j
14.4156	37	j
14.4231	36	j
14.6082	35	j
14.6552	34	j
14.994	33	j
15.0995	32	j
15.1261	31	j
15.2905	30	j
15.3898	29	j
15.6137	28	j
15.6442	27	j
15.8831	26	j
16.139	25	j
16.435	24	j
16.4661	23	j
16.5502	22	j
17.0251	21	j
17.2112	20	j
17.3647	19	j
17.5947	18	j
17.9028	17	j
17.9745	16	j
18.2456	15	j
18.5471	14	j
18.6047	13	j
19.8718	12	j
20.2789	11	j
20.9366	10	j
21.2284	9	j
21.3135	8	j
23.1686	7	j
23.6007	6	j
25.7549	5	j
27.0037	4	j
29.4169	3	j
30.4348	2	j
33.3333	1	j
0.2482	320	p
0.2965	319	p
0.3388	318	p
0.5563	317	p
0.5573	316	p
0.6061	315	p
0.8112	314	p
0.9628	313	p
0.9969	312	p
1.0314	311	p
1.1218	310	p
1.1882	309	p
1.4124	308	p
1.4159	307	p
1.4561	306	p
1.4745	305	p
1.4884	304	p
1.5211	303	p
1.526	302	p
1.583	301	p
1.608	300	p
1.6769	299	p
1.6835	298	p
1.7637	297	p
1.8244	296	p
1.9178	295	p
1.9496	294	p
1.9679	293	p
1.9985	292	p
2.0259	291	p
2.0417	290	p
2.0457	289	p
2.0895	288	p
2.1052	287	p
2.1384	286	p
2.1948	285	p
2.2	284	p
2.2051	283	p
2.2208	282	p
2.274	281	p
2.3053	280	p
2.3227	279	p
2.3257	278	p
2.394	277	p
2.3958	276	p
2.4351	275	p
2.4531	274	p
2.4629	273	p
2.4781	272	p
2.5256	271	p
2.5705	270	p
2.672	269	p
2.6798	268	p
2.8426	267	p
2.8693	266	p
2.923	265	p
2.9427	264	p
2.9456	263	p
2.9769	262	p
3.0655	261	p
3.1135	260	p
3.1291	259	p
3.1293	258	p
3.2496	257	p
3.2936	256	p
3.2967	255	p
3.3025	254	p
3.3096	253	p
3.319	252	p
3.3216	251	p
3.3484	250	p
3.375	249	p
3.408	248	p
3.4525	247	p
3.5081	246	p
3.5366	245	p
3.5434	244	p
3.5468	243	p
3.5768	242	p
3.5991	241	p
3.6206	240	p
3.7152	239	p
3.7155	238	p
3.7685	237	p
3.7714	236	p
3.8882	235	p
3.9335	234	p
3.9766	233	p
3.9853	232	p
4.0071	231	p
4.0164	230	p
4.032	229	p
4.0355	228	p
4.0698	227	p
4.1577	226	p
4.1619	225	p
4.2175	224	p
4.2436	223	p
4.2481	222	p
4.3534	221	p
4.3579	220	p
4.3983	219	p
4.4118	218	p
4.4207	217	p
4.4976	216	p
4.5216	215	p
4.6305	214	p
4.6507	213	p
4.6552	212	p
4.673	211	p
4.6834	210	p
4.7036	209	p
4.7133	208	p
4.7751	207	p
4.7835	206	p
4.8068	205	p
4.8406	204	p
4.8648	203	p
4.8873	202	p
4.8913	201	p
4.9107	200	p
4.9117	199	p
4.9182	198	p
4.9389	197	p
4.9403	196	p
4.9858	195	p
5.0021	194	p
5.0703	193	p
5.1549	192	p
5.1806	191	p
5.2144	190	p
5.2438	189	p
5.2579	188	p
5.2772	187	p
5.2805	186	p
5.3168	185	p
5.3411	184	p
5.3509	183	p
5.3599	182	p
5.3614	181	p
5.3968	180	p
5.4055	179	p
5.4817	178	p
5.5031	177	p
5.5148	176	p
5.5777	175	p
5.6461	174	p
5.6957	173	p
5.7901	172	p
5.7903	171	p
5.7933	170	p
5.817	169	p
5.8269	168	p
5.8309	167	p
5.8363	166	p
5.8679	165	p
5.8743	164	p
5.8824	163	p
5.8859	162	p
5.8895	161	p
5.8932	160	p
5.9125	159	p
5.9171	158	p
5.935	157	p
5.9524	156	p
6.029	155	p
6.0888	154	p
6.099	153	p
6.1356	152	p
6.1706	151	p
6.1932	150	p
6.212	149	p
6.2201	148	p
6.2207	147	p
6.2376	146	p
6.2673	145	p
6.291	144	p
6.3154	143	p
6.3297	142	p
6.334	141	p
6.3629	140	p
6.5354	139	p
6.5674	138	p
6.6268	137	p
6.6281	136	p
6.6346	135	p
6.6541	134	p
6.6658	133	p
6.6761	132	p
6.7827	131	p
6.8044	130	p
6.8278	129	p
6.973	128	p
6.9777	127	p
7.025	126	p
7.073	125	p
7.086	124	p
7.1068	123	p
7.1115	122	p
7.1463	121	p
7.1639	120	p
7.1807	119	p
7.2234	118	p
7.275	117	p
7.343	116	p
7.4838	115	p
7.5011	114	p
7.5369	113	p
7.6588	112	p
7.6759	111	p
7.7116	110	p
7.7559	109	p
7.7598	108	p
7.7641	107	p
7.8116	106	p
7.8674	105	p
7.946	104	p
7.9469	103	p
7.9632	102	p
7.9879	101	p
8.0204	100	p
8.0583	99	p
8.0586	98	p
8.0782	97	p
8.0987	96	p
8.1056	95	p
8.1657	94	p
8.2319	93	p
8.2807	92	p
8.3158	91	p
8.3321	90	p
8.3673	89	p
8.3763	88	p
8.406	87	p
8.4211	86	p
8.4299	85	p
8.4862	84	p
8.5296	83	p
8.5307	82	p
8.6326	81	p
8.6735	80	p
8.7171	79	p
8.8486	78	p
8.9078	77	p
8.9277	76	p
9.045	75	p
9.0682	74	p
9.1525	73	p
9.314	72	p
9.3366	71	p
9.3793	70	p
9.4108	69	p
9.5159	68	p
9.6136	67	p
9.6189	66	p
9.6824	65	p
9.8936	64	p
9.9658	63	p
10.0941	62	p
10.1804	61	p
10.1939	60	p
10.2876	59	p
10.362	58	p
10.3734	57	p
10.4973	56	p
10.5782	55	p
10.6956	54	p
10.7107	53	p
10.7966	52	p
10.8122	51	p
10.8288	50	p
10.8362	49	p
10.8849	48	p
11.078	47	p
11.0812	46	p
11.2833	45	p
11.3184	44	p
11.4557	43	p
11.4651	42	p
11.4962	41	p
11.7827	40	p
11.8132	39	p
11.8357	38	p
11.8421	37	p
11.9703	36	p
12.0348	35	p
12.066	34	p
12.3147	33	p
12.3979	32	p
12.5857	31	p
12.6452	30	p
12.7032	29	p
12.8216	28	p
12.9541	27	p
13.1294	26	p
13.1696	25	p
13.2948	24	p
13.429	23	p
13.4755	22	p
13.6004	21	p
13.6858	20	p
13.687	19	p
14.5066	18	p
14.5682	17	p
15.0957	16	p
15.1727	15	p
15.256	14	p
15.4744	13	p
15.6536	12	p
15.9288	11	p
16.0111	10	p
16.1644	9	p
16.2291	8	p
16.8257	7	p
17.3333	6	p
18.0437	5	p
18.1265	4	p
18.2674	3	p
18.4411	2	p
20.2046	1	p

==> figures/data/fail-pass-percent-per-language.tsv <==
x	y	label
1	33.3333	j
2	30.4348	j
3	29.4169	j
4	27.0037	j
5	25.7549	j
6	23.6007	j
7	23.1686	j
8	21.3135	j
9	21.2284	j
10	20.9366	j
11	20.2789	j
12	19.8718	j
13	18.6047	j
14	18.5471	j
15	18.2456	j
16	17.9745	j
17	17.9028	j
18	17.5947	j
19	17.3647	j
20	17.2112	j
21	17.0251	j
22	16.5502	j
23	16.4661	j
24	16.435	j
25	16.139	j
26	15.8831	j
27	15.6442	j
28	15.6137	j
29	15.3898	j
30	15.2905	j
31	15.1261	j
32	15.0995	j
33	14.994	j
34	14.6552	j
35	14.6082	j
36	14.4231	j
37	14.4156	j
38	14.1966	j
39	14.174	j
40	14.1499	j
41	14.1221	j
42	13.8403	j
43	13.3086	j
44	13.2348	j
45	13.0374	j
46	12.6316	j
47	12.5806	j
48	12.5586	j
49	12.5248	j
50	12.5095	j
51	12.3858	j
52	12.1019	j
53	12.0795	j
54	12.0328	j
55	11.6667	j
56	11.5527	j
57	11.4734	j
58	11.3887	j
59	11.2462	j
60	11.1702	j
61	11.1608	j
62	11.1137	j
63	11.1111	j
64	11.0687	j
65	11.0289	j
66	10.8859	j
67	10.8839	j
68	10.8824	j
69	10.7621	j
70	10.6667	j
71	10.6434	j
72	10.5198	j
73	10.5195	j
74	10.4966	j
75	10.4418	j
76	10.2002	j
77	10.1098	j
78	10.107	j
79	10.0219	j
80	9.8909	j
81	9.816	j
82	9.7707	j
83	9.7087	j
84	9.7017	j
85	9.6192	j
86	9.5429	j
87	9.4868	j
88	9.2906	j
89	9.2788	j
90	9.2766	j
91	9.2513	j
92	9.1982	j
93	9.1205	j
94	9.1074	j
95	9.0676	j
96	9.0546	j
97	8.9666	j
98	8.962	j
99	8.8967	j
100	8.8136	j
101	8.7523	j
102	8.7094	j
103	8.6983	j
104	8.6321	j
105	8.6042	j
106	8.5459	j
107	8.4621	j
108	8.3408	j
109	8.2498	j
110	8.1982	j
111	8.1707	j
112	8.1206	j
113	8.0933	j
114	8.044	j
115	8.0328	j
116	8.0229	j
117	7.9876	j
118	7.9748	j
119	7.9216	j
120	7.8858	j
121	7.8778	j
122	7.8414	j
123	7.8001	j
124	7.765	j
125	7.7413	j
126	7.7186	j
127	7.6923	j
128	7.671	j
129	7.6536	j
130	7.6393	j
131	7.5906	j
132	7.571	j
133	7.5453	j
134	7.5333	j
135	7.4924	j
136	7.4755	j
137	7.4476	j
138	7.3606	j
139	7.3171	j
140	7.2831	j
141	7.2156	j
142	7.1793	j
143	7.0657	j
144	7.0648	j
145	7.0358	j
146	7.0006	j
147	7.0	j
148	6.9711	j
149	6.9523	j
150	6.9307	j
151	6.9283	j
152	6.9193	j
153	6.9095	j
154	6.8567	j
155	6.8309	j
156	6.8204	j
157	6.7511	j
158	6.7199	j
159	6.7042	j
160	6.6715	j
161	6.6275	j
162	6.6092	j
163	6.5953	j
164	6.5806	j
165	6.5736	j
166	6.5476	j
167	6.5217	j
168	6.5076	j
169	6.469	j
170	6.4688	j
171	6.4469	j
172	6.4213	j
173	6.3733	j
174	6.3313	j
175	6.3173	j
176	6.2276	j
177	6.2201	j
178	6.1849	j
179	6.1779	j
180	6.135	j
181	6.0632	j
182	6.0453	j
183	6.04	j
184	6.0251	j
185	5.9152	j
186	5.8968	j
187	5.8809	j
188	5.8548	j
189	5.8338	j
190	5.8209	j
191	5.7918	j
192	5.791	j
193	5.7834	j
194	5.7413	j
195	5.6471	j
196	5.6016	j
197	5.6006	j
198	5.5927	j
199	5.5675	j
200	5.5556	j
201	5.5468	j
202	5.5302	j
203	5.5123	j
204	5.5082	j
205	5.4786	j
206	5.4608	j
207	5.4439	j
208	5.4303	j
209	5.4108	j
210	5.3918	j
211	5.3801	j
212	5.3797	j
213	5.3698	j
214	5.3537	j
215	5.3428	j
216	5.317	j
217	5.2949	j
218	5.26	j
219	5.2261	j
220	5.2204	j
221	5.2083	j
222	5.1859	j
223	5.1432	j
224	5.1181	j
225	5.0992	j
226	5.0743	j
227	5.0659	j
228	5.0568	j
229	5.0133	j
230	4.9953	j
231	4.9818	j
232	4.8901	j
233	4.8434	j
234	4.8045	j
235	4.7917	j
236	4.7749	j
237	4.774	j
238	4.7619	j
239	4.7511	j
240	4.708	j
241	4.6964	j
242	4.6963	j
243	4.6864	j
244	4.6711	j
245	4.6695	j
246	4.6517	j
247	4.6224	j
248	4.6089	j
249	4.5662	j
250	4.5549	j
251	4.5406	j
252	4.5168	j
253	4.5133	j
254	4.5066	j
255	4.4917	j
256	4.4907	j
257	4.4696	j
258	4.3646	j
259	4.3478	j
260	4.333	j
261	4.3025	j
262	4.2719	j
263	4.2718	j
264	4.2605	j
265	4.2317	j
266	4.2138	j
267	4.207	j
268	4.1958	j
269	4.1012	j
270	4.0866	j
271	4.0703	j
272	3.9881	j
273	3.8224	j
274	3.7849	j
275	3.7299	j
276	3.7285	j
277	3.7211	j
278	3.6554	j
279	3.597	j
280	3.4838	j
281	3.433	j
282	3.3748	j
283	3.3156	j
284	3.3141	j
285	3.285	j
286	3.2039	j
287	3.1921	j
288	3.1307	j
289	3.0824	j
290	2.9915	j
291	2.9617	j
292	2.9465	j
293	2.924	j
294	2.7595	j
295	2.6619	j
296	2.6253	j
297	2.6168	j
298	2.5436	j
299	2.5121	j
300	2.5023	j
301	2.4799	j
302	2.4071	j
303	2.3797	j
304	2.3622	j
305	2.1898	j
306	2.1803	j
307	2.1528	j
308	2.1277	j
309	2.1277	j
310	2.0313	j
311	2.0039	j
312	1.9802	j
313	1.9502	j
314	1.8514	j
315	1.8472	j
316	1.8155	j
317	1.7946	j
318	1.7791	j
319	1.6637	j
320	0.9735	j
321	0.7824	j
322	0.3227	j
323	0.3158	j
1	20.2046	p
2	18.4411	p
3	18.2674	p
4	18.1265	p
5	18.0437	p
6	17.3333	p
7	16.8257	p
8	16.2291	p
9	16.1644	p
10	16.0111	p
11	15.9288	p
12	15.6536	p
13	15.4744	p
14	15.256	p
15	15.1727	p
16	15.0957	p
17	14.5682	p
18	14.5066	p
19	13.687	p
20	13.6858	p
21	13.6004	p
22	13.4755	p
23	13.429	p
24	13.2948	p
25	13.1696	p
26	13.1294	p
27	12.9541	p
28	12.8216	p
29	12.7032	p
30	12.6452	p
31	12.5857	p
32	12.3979	p
33	12.3147	p
34	12.066	p
35	12.0348	p
36	11.9703	p
37	11.8421	p
38	11.8357	p
39	11.8132	p
40	11.7827	p
41	11.4962	p
42	11.4651	p
43	11.4557	p
44	11.3184	p
45	11.2833	p
46	11.0812	p
47	11.078	p
48	10.8849	p
49	10.8362	p
50	10.8288	p
51	10.8122	p
52	10.7966	p
53	10.7107	p
54	10.6956	p
55	10.5782	p
56	10.4973	p
57	10.3734	p
58	10.362	p
59	10.2876	p
60	10.1939	p
61	10.1804	p
62	10.0941	p
63	9.9658	p
64	9.8936	p
65	9.6824	p
66	9.6189	p
67	9.6136	p
68	9.5159	p
69	9.4108	p
70	9.3793	p
71	9.3366	p
72	9.314	p
73	9.1525	p
74	9.0682	p
75	9.045	p
76	8.9277	p
77	8.9078	p
78	8.8486	p
79	8.7171	p
80	8.6735	p
81	8.6326	p
82	8.5307	p
83	8.5296	p
84	8.4862	p
85	8.4299	p
86	8.4211	p
87	8.406	p
88	8.3763	p
89	8.3673	p
90	8.3321	p
91	8.3158	p
92	8.2807	p
93	8.2319	p
94	8.1657	p
95	8.1056	p
96	8.0987	p
97	8.0782	p
98	8.0586	p
99	8.0583	p
100	8.0204	p
101	7.9879	p
102	7.9632	p
103	7.9469	p
104	7.946	p
105	7.8674	p
106	7.8116	p
107	7.7641	p
108	7.7598	p
109	7.7559	p
110	7.7116	p
111	7.6759	p
112	7.6588	p
113	7.5369	p
114	7.5011	p
115	7.4838	p
116	7.343	p
117	7.275	p
118	7.2234	p
119	7.1807	p
120	7.1639	p
121	7.1463	p
122	7.1115	p
123	7.1068	p
124	7.086	p
125	7.073	p
126	7.025	p
127	6.9777	p
128	6.973	p
129	6.8278	p
130	6.8044	p
131	6.7827	p
132	6.6761	p
133	6.6658	p
134	6.6541	p
135	6.6346	p
136	6.6281	p
137	6.6268	p
138	6.5674	p
139	6.5354	p
140	6.3629	p
141	6.334	p
142	6.3297	p
143	6.3154	p
144	6.291	p
145	6.2673	p
146	6.2376	p
147	6.2207	p
148	6.2201	p
149	6.212	p
150	6.1932	p
151	6.1706	p
152	6.1356	p
153	6.099	p
154	6.0888	p
155	6.029	p
156	5.9524	p
157	5.935	p
158	5.9171	p
159	5.9125	p
160	5.8932	p
161	5.8895	p
162	5.8859	p
163	5.8824	p
164	5.8743	p
165	5.8679	p
166	5.8363	p
167	5.8309	p
168	5.8269	p
169	5.817	p
170	5.7933	p
171	5.7903	p
172	5.7901	p
173	5.6957	p
174	5.6461	p
175	5.5777	p
176	5.5148	p
177	5.5031	p
178	5.4817	p
179	5.4055	p
180	5.3968	p
181	5.3614	p
182	5.3599	p
183	5.3509	p
184	5.3411	p
185	5.3168	p
186	5.2805	p
187	5.2772	p
188	5.2579	p
189	5.2438	p
190	5.2144	p
191	5.1806	p
192	5.1549	p
193	5.0703	p
194	5.0021	p
195	4.9858	p
196	4.9403	p
197	4.9389	p
198	4.9182	p
199	4.9117	p
200	4.9107	p
201	4.8913	p
202	4.8873	p
203	4.8648	p
204	4.8406	p
205	4.8068	p
206	4.7835	p
207	4.7751	p
208	4.7133	p
209	4.7036	p
210	4.6834	p
211	4.673	p
212	4.6552	p
213	4.6507	p
214	4.6305	p
215	4.5216	p
216	4.4976	p
217	4.4207	p
218	4.4118	p
219	4.3983	p
220	4.3579	p
221	4.3534	p
222	4.2481	p
223	4.2436	p
224	4.2175	p
225	4.1619	p
226	4.1577	p
227	4.0698	p
228	4.0355	p
229	4.032	p
230	4.0164	p
231	4.0071	p
232	3.9853	p
233	3.9766	p
234	3.9335	p
235	3.8882	p
236	3.7714	p
237	3.7685	p
238	3.7155	p
239	3.7152	p
240	3.6206	p
241	3.5991	p
242	3.5768	p
243	3.5468	p
244	3.5434	p
245	3.5366	p
246	3.5081	p
247	3.4525	p
248	3.408	p
249	3.375	p
250	3.3484	p
251	3.3216	p
252	3.319	p
253	3.3096	p
254	3.3025	p
255	3.2967	p
256	3.2936	p
257	3.2496	p
258	3.1293	p
259	3.1291	p
260	3.1135	p
261	3.0655	p
262	2.9769	p
263	2.9456	p
264	2.9427	p
265	2.923	p
266	2.8693	p
267	2.8426	p
268	2.6798	p
269	2.672	p
270	2.5705	p
271	2.5256	p
272	2.4781	p
273	2.4629	p
274	2.4531	p
275	2.4351	p
276	2.3958	p
277	2.394	p
278	2.3257	p
279	2.3227	p
280	2.3053	p
281	2.274	p
282	2.2208	p
283	2.2051	p
284	2.2	p
285	2.1948	p
286	2.1384	p
287	2.1052	p
288	2.0895	p
289	2.0457	p
290	2.0417	p
291	2.0259	p
292	1.9985	p
293	1.9679	p
294	1.9496	p
295	1.9178	p
296	1.8244	p
297	1.7637	p
298	1.6835	p
299	1.6769	p
300	1.608	p
301	1.583	p
302	1.526	p
303	1.5211	p
304	1.4884	p
305	1.4745	p
306	1.4561	p
307	1.4159	p
308	1.4124	p
309	1.1882	p
310	1.1218	p
311	1.0314	p
312	0.9969	p
313	0.9628	p
314	0.8112	p
315	0.6061	p
316	0.5573	p
317	0.5563	p
318	0.3388	p
319	0.2965	p
320	0.2482	p
321	0	p
322	0	p
323	0	p
324	0	p
325	0	p
326	0	p
327	0	p
328	0	p
329	0	p
330	0	p
331	0	p
332	0	p
333	0	p
334	0	p
335	0	p
336	0	p
337	0	p

==> figures/data/reproduced-number-per-language-cumulative.tsv <==
num_pairs	num_projects	label
1	108	j
2	92	j
3	83	j
4	69	j
5	65	j
6	60	j
7	52	j
8	45	j
9	42	j
10	37	j
11	34	j
12	31	j
13	27	j
14	25	j
15	24	j
16	22	j
17	20	j
19	17	j
21	15	j
25	14	j
30	13	j
31	12	j
33	11	j
36	9	j
55	8	j
59	7	j
60	6	j
94	5	j
104	4	j
116	3	j
184	2	j
361	1	j
1	52	p
2	48	p
3	42	p
4	38	p
5	33	p
6	31	p
7	27	p
8	25	p
9	22	p
10	20	p
12	19	p
14	17	p
18	16	p
19	14	p
24	13	p
28	12	p
34	11	p
35	10	p
40	9	p
65	8	p
66	7	p
71	6	p
79	5	p
114	4	p
145	3	p
151	2	p
171	1	p


==> figures/data/reproduced-number-per-language.tsv <==
x	y	label
1	361	j
2	184	j
3	116	j
4	104	j
5	94	j
6	60	j
7	59	j
8	55	j
9	36	j
10	33	j
11	33	j
12	31	j
13	30	j
14	25	j
15	21	j
16	19	j
17	19	j
18	17	j
19	17	j
20	17	j
21	16	j
22	16	j
23	15	j
24	15	j
25	14	j
26	13	j
27	13	j
28	12	j
29	12	j
30	12	j
31	12	j
32	11	j
33	11	j
34	11	j
35	10	j
36	10	j
37	10	j
38	9	j
39	9	j
40	9	j
41	9	j
42	9	j
43	8	j
44	8	j
45	8	j
46	7	j
47	7	j
48	7	j
49	7	j
50	7	j
51	7	j
52	7	j
53	6	j
54	6	j
55	6	j
56	6	j
57	6	j
58	6	j
59	6	j
60	6	j
61	5	j
62	5	j
63	5	j
64	5	j
65	5	j
66	4	j
67	4	j
68	4	j
69	4	j
70	3	j
71	3	j
72	3	j
73	3	j
74	3	j
75	3	j
76	3	j
77	3	j
78	3	j
79	3	j
80	3	j
81	3	j
82	3	j
83	3	j
84	2	j
85	2	j
86	2	j
87	2	j
88	2	j
89	2	j
90	2	j
91	2	j
92	2	j
93	1	j
94	1	j
95	1	j
96	1	j
97	1	j
98	1	j
99	1	j
100	1	j
101	1	j
102	1	j
103	1	j
104	1	j
105	1	j
106	1	j
107	1	j
108	1	j
109	0	j
110	0	j
111	0	j
112	0	j
113	0	j
114	0	j
115	0	j
116	0	j
117	0	j
118	0	j
119	0	j
120	0	j
121	0	j
122	0	j
123	0	j
124	0	j
125	0	j
126	0	j
127	0	j
128	0	j
129	0	j
130	0	j
131	0	j
132	0	j
133	0	j
134	0	j
135	0	j
136	0	j
137	0	j
138	0	j
139	0	j
140	0	j
141	0	j
142	0	j
143	0	j
144	0	j
145	0	j
146	0	j
147	0	j
148	0	j
149	0	j
150	0	j
151	0	j
152	0	j
153	0	j
154	0	j
155	0	j
156	0	j
157	0	j
158	0	j
159	0	j
160	0	j
161	0	j
162	0	j
163	0	j
164	0	j
165	0	j
166	0	j
167	0	j
168	0	j
169	0	j
170	0	j
171	0	j
172	0	j
173	0	j
174	0	j
175	0	j
176	0	j
177	0	j
178	0	j
179	0	j
180	0	j
181	0	j
182	0	j
183	0	j
184	0	j
185	0	j
186	0	j
187	0	j
188	0	j
189	0	j
190	0	j
191	0	j
192	0	j
193	0	j
194	0	j
195	0	j
196	0	j
197	0	j
198	0	j
199	0	j
200	0	j
201	0	j
202	0	j
203	0	j
204	0	j
205	0	j
206	0	j
207	0	j
208	0	j
209	0	j
210	0	j
211	0	j
212	0	j
213	0	j
214	0	j
215	0	j
216	0	j
217	0	j
218	0	j
219	0	j
220	0	j
221	0	j
222	0	j
223	0	j
224	0	j
225	0	j
226	0	j
227	0	j
228	0	j
229	0	j
230	0	j
231	0	j
232	0	j
233	0	j
234	0	j
235	0	j
236	0	j
237	0	j
238	0	j
239	0	j
240	0	j
241	0	j
242	0	j
243	0	j
244	0	j
245	0	j
246	0	j
247	0	j
248	0	j
249	0	j
250	0	j
251	0	j
252	0	j
253	0	j
254	0	j
255	0	j
256	0	j
257	0	j
258	0	j
259	0	j
260	0	j
261	0	j
262	0	j
263	0	j
264	0	j
265	0	j
266	0	j
267	0	j
268	0	j
269	0	j
270	0	j
271	0	j
272	0	j
273	0	j
274	0	j
275	0	j
276	0	j
277	0	j
278	0	j
279	0	j
280	0	j
281	0	j
282	0	j
283	0	j
284	0	j
285	0	j
286	0	j
287	0	j
288	0	j
289	0	j
290	0	j
291	0	j
292	0	j
293	0	j
294	0	j
295	0	j
296	0	j
297	0	j
298	0	j
299	0	j
300	0	j
301	0	j
302	0	j
303	0	j
304	0	j
305	0	j
306	0	j
307	0	j
308	0	j
309	0	j
310	0	j
311	0	j
312	0	j
313	0	j
314	0	j
315	0	j
316	0	j
317	0	j
318	0	j
319	0	j
320	0	j
321	0	j
322	0	j
323	0	j
324	0	j
325	0	j
326	0	j
327	0	j
328	0	j
329	0	j
330	0	j
331	0	j
332	0	j
333	0	j
334	0	j
335	0	j
1	171	p
2	151	p
3	145	p
4	114	p
5	79	p
6	71	p
7	66	p
8	65	p
9	40	p
10	35	p
11	34	p
12	28	p
13	24	p
14	19	p
15	18	p
16	18	p
17	14	p
18	12	p
19	12	p
20	10	p
21	9	p
22	9	p
23	8	p
24	8	p
25	8	p
26	7	p
27	7	p
28	6	p
29	6	p
30	6	p
31	6	p
32	5	p
33	5	p
34	4	p
35	4	p
36	4	p
37	4	p
38	4	p
39	3	p
40	3	p
41	3	p
42	3	p
43	2	p
44	2	p
45	2	p
46	2	p
47	2	p
48	2	p
49	1	p
50	1	p
51	1	p
52	1	p
53	0	p
54	0	p
55	0	p
56	0	p
57	0	p
58	0	p
59	0	p
60	0	p
61	0	p
62	0	p
63	0	p
64	0	p
65	0	p
66	0	p
67	0	p
68	0	p
69	0	p
70	0	p
71	0	p
72	0	p
73	0	p
74	0	p
75	0	p
76	0	p
77	0	p
78	0	p
79	0	p
80	0	p
81	0	p
82	0	p
83	0	p
84	0	p
85	0	p
86	0	p
87	0	p
88	0	p
89	0	p
90	0	p
91	0	p
92	0	p
93	0	p
94	0	p
95	0	p
96	0	p
97	0	p
98	0	p
99	0	p
100	0	p
101	0	p
102	0	p
103	0	p
104	0	p
105	0	p
106	0	p
107	0	p
108	0	p
109	0	p
110	0	p
111	0	p
112	0	p
113	0	p
114	0	p
115	0	p
116	0	p
117	0	p
118	0	p
119	0	p
120	0	p
121	0	p
122	0	p
123	0	p
124	0	p
125	0	p
126	0	p
127	0	p
128	0	p
129	0	p
130	0	p
131	0	p
132	0	p
133	0	p
134	0	p
135	0	p
136	0	p
137	0	p
138	0	p
139	0	p
140	0	p
141	0	p
142	0	p
143	0	p
144	0	p
145	0	p
146	0	p
147	0	p
148	0	p
149	0	p
150	0	p
151	0	p
152	0	p
153	0	p
154	0	p
155	0	p
156	0	p
157	0	p
158	0	p
159	0	p
160	0	p
161	0	p
162	0	p
163	0	p
164	0	p
165	0	p
166	0	p
167	0	p
168	0	p
169	0	p
170	0	p
171	0	p
172	0	p
173	0	p
174	0	p
175	0	p
176	0	p
177	0	p
178	0	p
179	0	p
180	0	p
181	0	p
182	0	p
183	0	p
184	0	p
185	0	p
186	0	p
187	0	p
188	0	p
189	0	p
190	0	p
191	0	p
192	0	p
193	0	p
194	0	p
195	0	p
196	0	p
197	0	p
198	0	p
199	0	p
200	0	p
201	0	p
202	0	p
203	0	p
204	0	p
205	0	p
206	0	p
207	0	p
208	0	p
209	0	p
210	0	p
211	0	p
212	0	p
213	0	p
214	0	p
215	0	p
216	0	p
217	0	p
218	0	p
219	0	p
220	0	p
221	0	p
222	0	p
223	0	p
224	0	p
225	0	p
226	0	p
227	0	p
228	0	p
229	0	p
230	0	p
231	0	p
232	0	p
233	0	p
234	0	p
235	0	p
236	0	p
237	0	p
238	0	p
239	0	p
240	0	p
241	0	p
242	0	p
243	0	p
244	0	p
245	0	p
246	0	p
247	0	p
248	0	p
249	0	p
250	0	p
251	0	p
252	0	p
253	0	p
254	0	p
255	0	p
256	0	p
257	0	p
258	0	p
259	0	p
260	0	p
261	0	p
262	0	p
263	0	p
264	0	p
265	0	p
266	0	p
267	0	p
268	0	p
269	0	p
270	0	p
271	0	p
272	0	p
273	0	p
274	0	p
275	0	p
276	0	p
277	0	p
278	0	p
279	0	p
280	0	p
281	0	p
282	0	p
283	0	p
284	0	p
285	0	p
286	0	p
287	0	p
288	0	p
289	0	p
290	0	p
291	0	p
292	0	p
293	0	p
294	0	p
295	0	p
296	0	p
297	0	p
298	0	p
299	0	p
300	0	p
301	0	p
302	0	p
303	0	p
304	0	p
305	0	p
306	0	p
307	0	p
308	0	p
309	0	p
310	0	p
311	0	p
312	0	p
313	0	p
314	0	p
315	0	p
316	0	p
317	0	p
318	0	p
319	0	p
320	0	p
321	0	p
322	0	p
323	0	p
324	0	p
325	0	p
326	0	p
327	0	p
328	0	p
329	0	p
330	0	p
331	0	p
332	0	p
333	0	p
334	0	p
335	0	p

==> figures/data/reproduced-percent-per-language-cumulative.tsv <==
percent	num_pairs	label
0.1355	108	j
0.1912	107	j
0.7353	106	j
0.8621	105	j
0.8929	104	j
1.4706	103	j
1.5831	102	j
2.5478	101	j
2.6087	100	j
2.7397	99	j
2.7778	98	j
2.7818	96	j
2.8342	95	j
3.6145	94	j
3.7037	93	j
4.6205	92	j
5.4054	91	j
6.087	90	j
6.5217	89	j
6.6667	88	j
7.5	87	j
7.767	86	j
8.0	85	j
8.3333	84	j
8.4071	83	j
8.8235	82	j
9.0909	81	j
10.5263	80	j
11.1111	78	j
11.3636	77	j
12.5	76	j
13.6364	74	j
14.1176	73	j
14.2857	72	j
15.3846	71	j
16.6667	69	j
17.0732	68	j
18.75	67	j
18.9189	66	j
20.0	65	j
20.3091	64	j
21.4286	63	j
25.0	62	j
25.9259	60	j
26.0	59	j
26.3158	58	j
27.2727	57	j
27.7778	56	j
29.4118	55	j
29.7994	54	j
30.0	53	j
31.0345	51	j
32.3529	50	j
33.3333	49	j
34.375	48	j
34.6154	47	j
37.5	46	j
38.3673	45	j
40.3226	44	j
41.6667	43	j
42.8571	42	j
43.3333	41	j
44.4444	40	j
46.6667	39	j
50.0	38	j
51.6129	36	j
52.6316	35	j
54.0984	34	j
54.5455	33	j
60.0	32	j
60.7843	30	j
62.5	29	j
62.963	28	j
63.4446	27	j
66.6667	26	j
70.5882	24	j
71.0843	23	j
71.4286	22	j
73.8854	21	j
77.7778	20	j
80.0	18	j
81.8182	17	j
83.3333	16	j
85.0	15	j
85.7143	14	j
88.8889	13	j
90.0	12	j
90.1639	11	j
100.0	10	j
0.1669	52	p
0.2	51	p
0.5042	50	p
0.6993	49	p
0.8772	48	p
0.9524	47	p
1.2146	46	p
1.25	45	p
1.2966	44	p
1.4085	43	p
1.6529	42	p
1.6867	41	p
2.3952	40	p
2.7027	39	p
2.7473	38	p
3.172	37	p
3.9474	36	p
4.2553	35	p
4.3478	33	p
5.5556	32	p
7.6923	31	p
8.0	30	p
9.5238	29	p
9.593	28	p
9.6121	27	p
9.8315	26	p
10.7143	25	p
12.963	24	p
13.4701	23	p
13.8462	22	p
14.2857	21	p
15.3846	20	p
18.9189	19	p
25.0	18	p
28.827	17	p
34.7826	16	p
35.0	15	p
35.3982	14	p
37.5	13	p
44.4444	12	p
48.6486	11	p
51.5152	10	p
60.1852	9	p
61.5385	8	p
66.6667	7	p
69.9115	6	p
75.0	5	p
94.4751	4	p
94.6667	3	p
100.0	2	p

==> figures/data/reproduced-percent-per-language.tsv <==
x	y	label
1	100.0	j
2	100.0	j
3	100.0	j
4	100.0	j
5	100.0	j
6	100.0	j
7	100.0	j
8	100.0	j
9	100.0	j
10	100.0	j
11	90.1639	j
12	90.0	j
13	88.8889	j
14	85.7143	j
15	85.0	j
16	83.3333	j
17	81.8182	j
18	80.0	j
19	77.7778	j
20	77.7778	j
21	73.8854	j
22	71.4286	j
23	71.0843	j
24	70.5882	j
25	66.6667	j
26	66.6667	j
27	63.4446	j
28	62.963	j
29	62.5	j
30	60.7843	j
31	60.0	j
32	60.0	j
33	54.5455	j
34	54.0984	j
35	52.6316	j
36	51.6129	j
37	50.0	j
38	50.0	j
39	46.6667	j
40	44.4444	j
41	43.3333	j
42	42.8571	j
43	41.6667	j
44	40.3226	j
45	38.3673	j
46	37.5	j
47	34.6154	j
48	34.375	j
49	33.3333	j
50	32.3529	j
51	31.0345	j
52	30.0	j
53	30.0	j
54	29.7994	j
55	29.4118	j
56	27.7778	j
57	27.2727	j
58	26.3158	j
59	26.0	j
60	25.9259	j
61	25.0	j
62	25.0	j
63	21.4286	j
64	20.3091	j
65	20.0	j
66	18.9189	j
67	18.75	j
68	17.0732	j
69	16.6667	j
70	15.3846	j
71	15.3846	j
72	14.2857	j
73	14.1176	j
74	13.6364	j
75	12.5	j
76	12.5	j
77	11.3636	j
78	11.1111	j
79	10.5263	j
80	10.5263	j
81	9.0909	j
82	8.8235	j
83	8.4071	j
84	8.3333	j
85	8.0	j
86	7.767	j
87	7.5	j
88	6.6667	j
89	6.5217	j
90	6.087	j
91	5.4054	j
92	4.6205	j
93	3.7037	j
94	3.6145	j
95	2.8342	j
96	2.7818	j
97	2.7778	j
98	2.7778	j
99	2.7397	j
100	2.6087	j
101	2.5478	j
102	1.5831	j
103	1.4706	j
104	0.8929	j
105	0.8621	j
106	0.7353	j
107	0.1912	j
108	0.1355	j
109	0.0	j
110	0	j
111	0.0	j
112	0.0	j
113	0	j
114	0.0	j
115	0.0	j
116	0.0	j
117	0.0	j
118	0	j
119	0.0	j
120	0	j
121	0	j
122	0.0	j
123	0	j
124	0	j
125	0.0	j
126	0.0	j
127	0	j
128	0.0	j
129	0	j
130	0.0	j
131	0	j
132	0.0	j
133	0.0	j
134	0.0	j
135	0	j
136	0	j
137	0.0	j
138	0.0	j
139	0.0	j
140	0.0	j
141	0.0	j
142	0	j
143	0	j
144	0	j
145	0	j
146	0.0	j
147	0	j
148	0	j
149	0.0	j
150	0.0	j
151	0.0	j
152	0	j
153	0	j
154	0	j
155	0.0	j
156	0.0	j
157	0.0	j
158	0	j
159	0.0	j
160	0	j
161	0.0	j
162	0.0	j
163	0.0	j
164	0	j
165	0	j
166	0.0	j
167	0	j
168	0	j
169	0	j
170	0.0	j
171	0	j
172	0	j
173	0.0	j
174	0	j
175	0	j
176	0.0	j
177	0	j
178	0	j
179	0.0	j
180	0	j
181	0.0	j
182	0.0	j
183	0.0	j
184	0	j
185	0.0	j
186	0.0	j
187	0.0	j
188	0.0	j
189	0.0	j
190	0	j
191	0	j
192	0.0	j
193	0	j
194	0	j
195	0	j
196	0.0	j
197	0.0	j
198	0.0	j
199	0	j
200	0.0	j
201	0.0	j
202	0	j
203	0	j
204	0	j
205	0	j
206	0.0	j
207	0.0	j
208	0	j
209	0	j
210	0.0	j
211	0	j
212	0	j
213	0.0	j
214	0.0	j
215	0.0	j
216	0	j
217	0.0	j
218	0	j
219	0.0	j
220	0.0	j
221	0	j
222	0.0	j
223	0.0	j
224	0.0	j
225	0.0	j
226	0	j
227	0	j
228	0.0	j
229	0	j
230	0.0	j
231	0.0	j
232	0	j
233	0.0	j
234	0.0	j
235	0	j
236	0	j
237	0	j
238	0.0	j
239	0.0	j
240	0.0	j
241	0.0	j
242	0	j
243	0.0	j
244	0.0	j
245	0	j
246	0	j
247	0	j
248	0	j
249	0.0	j
250	0.0	j
251	0	j
252	0	j
253	0	j
254	0	j
255	0.0	j
256	0.0	j
257	0	j
258	0.0	j
259	0	j
260	0	j
261	0	j
262	0	j
263	0	j
264	0	j
265	0	j
266	0	j
267	0.0	j
268	0.0	j
269	0.0	j
270	0.0	j
271	0	j
272	0.0	j
273	0.0	j
274	0.0	j
275	0	j
276	0	j
277	0	j
278	0	j
279	0.0	j
280	0.0	j
281	0	j
282	0	j
283	0	j
284	0.0	j
285	0	j
286	0.0	j
287	0	j
288	0	j
289	0	j
290	0.0	j
291	0	j
292	0	j
293	0.0	j
294	0	j
295	0.0	j
296	0.0	j
297	0	j
298	0	j
299	0.0	j
300	0	j
301	0.0	j
302	0	j
303	0.0	j
304	0	j
305	0.0	j
306	0	j
307	0	j
308	0	j
309	0.0	j
310	0	j
311	0.0	j
312	0	j
313	0	j
314	0	j
315	0.0	j
316	0	j
317	0	j
318	0	j
319	0.0	j
320	0.0	j
321	0.0	j
322	0.0	j
323	0	j
324	0.0	j
325	0.0	j
326	0.0	j
327	0.0	j
328	0	j
329	0.0	j
330	0	j
331	0.0	j
332	0.0	j
333	0	j
334	0.0	j
335	0.0	j
1	100.0	p
2	100.0	p
3	94.6667	p
4	94.4751	p
5	75.0	p
6	69.9115	p
7	66.6667	p
8	61.5385	p
9	60.1852	p
10	51.5152	p
11	48.6486	p
12	44.4444	p
13	37.5	p
14	35.3982	p
15	35.0	p
16	34.7826	p
17	28.827	p
18	25.0	p
19	18.9189	p
20	15.3846	p
21	14.2857	p
22	13.8462	p
23	13.4701	p
24	12.963	p
25	10.7143	p
26	9.8315	p
27	9.6121	p
28	9.593	p
29	9.5238	p
30	8.0	p
31	7.6923	p
32	5.5556	p
33	4.3478	p
34	4.2553	p
35	4.2553	p
36	3.9474	p
37	3.172	p
38	2.7473	p
39	2.7027	p
40	2.3952	p
41	1.6867	p
42	1.6529	p
43	1.4085	p
44	1.2966	p
45	1.25	p
46	1.2146	p
47	0.9524	p
48	0.8772	p
49	0.6993	p
50	0.5042	p
51	0.2	p
52	0.1669	p

==> figures/data/unfiltered-number-per-language-cumulative.tsv <==
num_pairs	num_projects	label
1	220	j
2	214	j
3	211	j
4	207	j
5	203	j
6	202	j
7	201	j
8	200	j
9	193	j
10	189	j
11	186	j
12	182	j
13	178	j
14	176	j
15	172	j
16	169	j
17	164	j
18	161	j
19	157	j
20	155	j
21	152	j
22	149	j
23	147	j
24	145	j
25	141	j
26	138	j
27	133	j
28	130	j
29	129	j
30	127	j
31	125	j
32	122	j
33	121	j
35	120	j
36	119	j
37	116	j
39	115	j
40	113	j
41	112	j
42	111	j
44	107	j
45	105	j
46	103	j
47	101	j
49	99	j
50	95	j
52	93	j
53	92	j
54	88	j
55	87	j
56	86	j
57	84	j
58	83	j
60	81	j
62	79	j
66	78	j
71	76	j
72	74	j
73	71	j
74	69	j
76	68	j
77	66	j
80	65	j
82	64	j
84	63	j
86	62	j
87	61	j
90	60	j
92	59	j
96	58	j
97	56	j
99	54	j
100	53	j
105	52	j
124	51	j
130	50	j
145	49	j
147	48	j
149	47	j
154	46	j
160	44	j
166	43	j
169	42	j
171	41	j
175	40	j
187	39	j
188	38	j
209	37	j
213	36	j
216	35	j
221	34	j
226	33	j
238	32	j
239	31	j
247	30	j
251	29	j
259	28	j
261	27	j
279	26	j
292	25	j
293	24	j
294	23	j
296	21	j
332	20	j
341	19	j
360	18	j
379	17	j
411	16	j
431	15	j
440	14	j
479	13	j
626	12	j
746	11	j
817	10	j
1074	9	j
1565	8	j
2194	7	j
2365	6	j
2366	5	j
2371	3	j
2399	2	j
4416	1	j
1	235	p
2	233	p
3	232	p
5	229	p
7	226	p
8	223	p
9	221	p
10	220	p
11	219	p
13	216	p
15	215	p
16	214	p
17	211	p
18	207	p
19	206	p
21	205	p
22	203	p
23	201	p
25	199	p
28	198	p
29	197	p
30	193	p
31	191	p
34	190	p
35	187	p
36	186	p
37	185	p
38	183	p
40	182	p
41	179	p
43	178	p
44	177	p
46	176	p
47	174	p
48	173	p
49	171	p
53	170	p
54	169	p
56	168	p
57	165	p
58	164	p
59	162	p
61	161	p
63	158	p
65	156	p
66	154	p
67	153	p
68	152	p
69	149	p
70	148	p
74	147	p
75	145	p
76	142	p
79	141	p
82	140	p
85	138	p
86	137	p
89	136	p
91	134	p
93	132	p
94	130	p
95	128	p
97	126	p
98	125	p
99	122	p
100	121	p
101	120	p
102	119	p
105	118	p
107	117	p
110	116	p
113	114	p
114	113	p
119	112	p
122	110	p
125	109	p
126	107	p
127	105	p
132	104	p
133	103	p
134	102	p
139	101	p
140	100	p
141	98	p
142	96	p
143	95	p
147	93	p
149	92	p
158	91	p
160	90	p
162	89	p
164	88	p
165	87	p
167	85	p
168	84	p
169	83	p
170	82	p
173	81	p
179	80	p
184	79	p
185	77	p
187	76	p
188	75	p
191	73	p
197	72	p
198	71	p
200	70	p
208	69	p
215	68	p
217	67	p
220	66	p
237	65	p
239	64	p
240	63	p
241	62	p
246	61	p
252	60	p
256	59	p
257	57	p
260	56	p
265	55	p
271	54	p
277	53	p
278	52	p
305	51	p
306	49	p
311	48	p
335	47	p
352	46	p
354	45	p
362	44	p
368	43	p
383	42	p
387	41	p
433	40	p
454	39	p
460	38	p
469	37	p
501	36	p
514	35	p
516	34	p
520	33	p
557	32	p
558	31	p
584	30	p
602	29	p
621	28	p
633	26	p
647	25	p
663	24	p
673	23	p
679	22	p
686	21	p
699	20	p
700	19	p
703	18	p
709	17	p
747	16	p
761	15	p
858	14	p
877	13	p
1077	12	p
1089	11	p
1113	10	p
1199	9	p
1277	8	p
1351	7	p
1366	6	p
1489	5	p
1539	4	p
1922	3	p
2627	2	p
5676	1	p


==> figures/data/unfiltered-number-per-language.tsv <==
x	y	label
1	4416	j
2	2399	j
3	2075	j
4	1913	j
5	1393	j
6	817	j
7	746	j
8	579	j
9	527	j
10	479	j
11	440	j
12	431	j
13	411	j
14	379	j
15	360	j
16	308	j
17	296	j
18	294	j
19	293	j
20	292	j
21	279	j
22	261	j
23	259	j
24	251	j
25	239	j
26	238	j
27	237	j
28	209	j
29	198	j
30	188	j
31	187	j
32	175	j
33	171	j
34	169	j
35	166	j
36	164	j
37	160	j
38	154	j
39	154	j
40	149	j
41	147	j
42	145	j
43	145	j
44	144	j
45	130	j
46	124	j
47	124	j
48	105	j
49	104	j
50	99	j
51	97	j
52	96	j
53	96	j
54	95	j
55	92	j
56	90	j
57	86	j
58	84	j
59	83	j
60	82	j
61	80	j
62	77	j
63	76	j
64	76	j
65	74	j
66	73	j
67	72	j
68	71	j
69	71	j
70	68	j
71	66	j
72	66	j
73	61	j
74	61	j
75	60	j
76	60	j
77	58	j
78	57	j
79	57	j
80	56	j
81	56	j
82	55	j
83	54	j
84	54	j
85	53	j
86	53	j
87	53	j
88	52	j
89	50	j
90	50	j
91	49	j
92	49	j
93	49	j
94	49	j
95	47	j
96	47	j
97	46	j
98	45	j
99	45	j
100	45	j
101	44	j
102	44	j
103	44	j
104	42	j
105	42	j
106	42	j
107	42	j
108	41	j
109	40	j
110	39	j
111	39	j
112	38	j
113	37	j
114	37	j
115	36	j
116	36	j
117	36	j
118	35	j
119	35	j
120	33	j
121	32	j
122	31	j
123	31	j
124	31	j
125	30	j
126	30	j
127	29	j
128	29	j
129	28	j
130	27	j
131	27	j
132	27	j
133	26	j
134	26	j
135	26	j
136	26	j
137	25	j
138	24	j
139	24	j
140	23	j
141	23	j
142	23	j
143	23	j
144	23	j
145	22	j
146	22	j
147	21	j
148	21	j
149	21	j
150	20	j
151	20	j
152	20	j
153	19	j
154	19	j
155	18	j
156	18	j
157	18	j
158	18	j
159	17	j
160	17	j
161	17	j
162	16	j
163	16	j
164	16	j
165	16	j
166	16	j
167	15	j
168	15	j
169	15	j
170	14	j
171	14	j
172	14	j
173	14	j
174	13	j
175	13	j
176	12	j
177	12	j
178	12	j
179	12	j
180	12	j
181	12	j
182	11	j
183	11	j
184	11	j
185	11	j
186	11	j
187	10	j
188	10	j
189	9	j
190	9	j
191	9	j
192	9	j
193	8	j
194	8	j
195	8	j
196	8	j
197	8	j
198	8	j
199	8	j
200	7	j
201	6	j
202	6	j
203	5	j
204	4	j
205	4	j
206	4	j
207	4	j
208	3	j
209	3	j
210	3	j
211	3	j
212	2	j
213	2	j
214	1	j
215	1	j
216	1	j
217	1	j
218	1	j
219	1	j
220	1	j
1	5676	p
2	2627	p
3	1922	p
4	1489	p
5	1366	p
6	1351	p
7	1277	p
8	1199	p
9	1196	p
10	1113	p
11	1089	p
12	1077	p
13	877	p
14	858	p
15	761	p
16	747	p
17	709	p
18	703	p
19	700	p
20	699	p
21	686	p
22	679	p
23	673	p
24	663	p
25	647	p
26	633	p
27	621	p
28	621	p
29	602	p
30	584	p
31	558	p
32	557	p
33	520	p
34	516	p
35	514	p
36	501	p
37	469	p
38	460	p
39	454	p
40	433	p
41	387	p
42	383	p
43	368	p
44	362	p
45	354	p
46	352	p
47	335	p
48	311	p
49	306	p
50	305	p
51	305	p
52	278	p
53	277	p
54	271	p
55	265	p
56	260	p
57	257	p
58	256	p
59	256	p
60	252	p
61	246	p
62	241	p
63	240	p
64	239	p
65	237	p
66	220	p
67	217	p
68	215	p
69	208	p
70	200	p
71	198	p
72	197	p
73	191	p
74	188	p
75	188	p
76	187	p
77	185	p
78	184	p
79	184	p
80	173	p
81	170	p
82	169	p
83	168	p
84	167	p
85	165	p
86	165	p
87	164	p
88	162	p
89	160	p
90	158	p
91	149	p
92	147	p
93	143	p
94	143	p
95	142	p
96	141	p
97	141	p
98	140	p
99	140	p
100	139	p
101	134	p
102	133	p
103	132	p
104	127	p
105	126	p
106	126	p
107	125	p
108	125	p
109	122	p
110	119	p
111	119	p
112	114	p
113	113	p
114	110	p
115	110	p
116	107	p
117	105	p
118	102	p
119	101	p
120	99	p
121	98	p
122	98	p
123	98	p
124	97	p
125	95	p
126	95	p
127	94	p
128	94	p
129	93	p
130	93	p
131	91	p
132	91	p
133	89	p
134	89	p
135	86	p
136	85	p
137	82	p
138	82	p
139	79	p
140	76	p
141	75	p
142	75	p
143	75	p
144	74	p
145	74	p
146	70	p
147	69	p
148	68	p
149	68	p
150	68	p
151	67	p
152	66	p
153	65	p
154	65	p
155	63	p
156	63	p
157	61	p
158	61	p
159	61	p
160	59	p
161	58	p
162	58	p
163	57	p
164	56	p
165	56	p
166	56	p
167	54	p
168	53	p
169	49	p
170	48	p
171	48	p
172	47	p
173	46	p
174	46	p
175	44	p
176	43	p
177	41	p
178	40	p
179	40	p
180	40	p
181	38	p
182	37	p
183	37	p
184	36	p
185	35	p
186	34	p
187	34	p
188	34	p
189	31	p
190	30	p
191	30	p
192	29	p
193	29	p
194	29	p
195	29	p
196	28	p
197	25	p
198	23	p
199	23	p
200	22	p
201	22	p
202	21	p
203	21	p
204	19	p
205	18	p
206	17	p
207	17	p
208	17	p
209	17	p
210	16	p
211	16	p
212	16	p
213	15	p
214	13	p
215	11	p
216	11	p
217	11	p
218	10	p
219	9	p
220	8	p
221	8	p
222	7	p
223	7	p
224	7	p
225	5	p
226	5	p
227	5	p
228	3	p
229	3	p
230	3	p
231	2	p
232	1	p
233	1	p



==> truncated_loc.dat <==
num_projects	num_loc
244	1
166	5001
212	10001
51	15001
65	20001
84	25001
38	30001
99	35001
66	40001
111	45001
29	50001
16	55001
39	60001
29	65001
19	70001
22	75001
23	80001
63	85001
19	90001
59	95001
33	100001
10	105001
67	110001
82	115001
113	120001
79	125001
117	130001
79	135001
23	140001
11	145001
7	150001
21	155001
21	160001
4	165001
5	170001
7	175001
23	180001
11	185001
50	190001
3	195001

